Leveraging Heteroscedastic Uncertainty in Learning Complex Spectral Mapping for Single-channel Speech Enhancement

Most speech enhancement (SE) models learn a point estimate and do not make use of uncertainty estimation in the learning process. In this paper, we show that modeling heteroscedastic uncertainty by minimizing a multivariate Gaussian negative log-likelihood (NLL) improves SE performance at no extra cost. During training, our approach augments a model learning complex spectral mapping with a temporary submodel to predict the covariance of the enhancement error at each time-frequency bin. Due to unrestricted heteroscedastic uncertainty, the covariance introduces an undersampling effect, detrimental to SE performance. To mitigate undersampling, our approach inflates the uncertainty lower bound and weights each loss component with their uncertainty, effectively compensating severely undersampled components with more penalties. Our multivariate setting reveals common covariance assumptions such as scalar and diagonal matrices. By weakening these assumptions, we show that the NLL achieves superior performance compared to popular loss functions including the mean squared error (MSE), mean absolute error (MAE), and scale-invariant signal-to-distortion ratio (SI-SDR).

==> clean_example.txt <==
0.000125 -0.16475
0.00025 -0.25629
0.000375 -0.2364
0.0005 -0.44707
0.000625 -0.37701
0.00075 -0.45505
0.000875 -0.24426
0.001 -0.21924
0.001125 -0.035237
0.00125 0.062212
0.001375 0.030257
0.0015 0.12579
0.001625 0.11897
0.00175 0.12109
0.001875 0.10236
0.002 0.13803
0.002125 0.051986
0.00225 -2.1529e-05
0.002375 0.0070529
0.0025 -0.075271
0.002625 -0.068445
0.00275 -0.041677
0.002875 0.016325
0.003 0.087794
0.003125 0.18503
0.00325 0.23607
0.003375 0.22145
0.0035 0.25768
0.003625 0.23598
0.00375 0.27008
0.003875 0.24628
0.004 0.2713
0.004125 0.175
0.00425 0.12638
0.004375 0.086653
0.0045 -0.03168
0.004625 0.0052251
0.00475 -0.037136
0.004875 -0.044938
0.005 -0.076362
0.005125 -0.053482
0.00525 -0.075233
0.005375 -0.091828
0.0055 -0.014232
0.005625 -0.048459
0.00575 -0.050988
0.005875 -0.062345
0.006 -0.057326
0.006125 -0.066165
0.00625 -0.073141
0.006375 -0.042291
0.0065 -0.074083
0.006625 -0.082572
0.00675 -0.068965
0.006875 -0.10745
0.007 -0.084772
0.007125 -0.094154
0.00725 -0.06275
0.007375 -0.091503
0.0075 -0.017396
0.007625 -0.002523
0.00775 0.0029535
0.007875 0.059546
0.008 -0.014768
0.008125 0.0087942
0.00825 -0.072641
0.008375 0.074773
0.0085 0.16757
0.008625 0.15288
0.00875 0.21049
0.008875 0.080587
0.009 0.08909
0.009125 -0.11241
0.00925 -0.018298
0.009375 -0.21592
0.0095 -0.17955
0.009625 -0.22103
0.00975 -0.24317
0.009875 -0.24744
0.01 -0.25318
0.010125 -0.16818
0.01025 -0.27423
0.010375 -0.10729
0.0105 -0.13956
0.010625 -0.010713
0.01075 0.021372
0.010875 0.10789
0.011 0.089658
0.011125 0.058035
0.01125 0.11742
0.011375 0.049827
0.0115 0.10085
0.011625 0.11036
0.01175 0.17144
0.011875 0.11553
0.012 0.12153
0.012125 0.12459
0.01225 0.085995
0.012375 0.10681
0.0125 0.12149
0.012625 0.12089
0.01275 0.13566
0.012875 0.15457
0.013 0.14818
0.013125 0.10519
0.01325 0.119
0.013375 0.10377
0.0135 0.10592
0.013625 0.12299
0.01375 0.12103
0.013875 0.09781
0.014 0.017503
0.014125 -0.0022543
0.01425 -0.057867
0.014375 -0.064387
0.0145 -0.064593
0.014625 -0.050722
0.01475 -0.084548
0.014875 -0.10098
0.015 -0.13152
0.015125 -0.15607
0.01525 -0.13932
0.015375 -0.088015
0.0155 -0.016031
0.015625 -0.026623
0.01575 0.0053524
0.015875 -0.018117
0.016 -0.020529
0.016125 -0.028813
0.01625 -0.017429
0.016375 -0.03086
0.0165 -0.04542
0.016625 -0.022054
0.01675 -0.045867
0.016875 -0.042647
0.017 -0.048713
0.017125 -0.10439
0.01725 -0.10736
0.017375 -0.10633
0.0175 -0.060103
0.017625 -0.060892
0.01775 0.082598
0.017875 0.073048
0.018 0.094676
0.018125 0.1005
0.01825 0.079276
0.018375 0.031228
0.0185 0.0024677
0.018625 -0.0074913
0.01875 -0.082731
0.018875 -0.062409
0.019 -0.10807
0.019125 -0.12118
0.01925 -0.14698
0.019375 -0.14322
0.0195 -0.20394
0.019625 -0.18921
0.01975 -0.14368
0.019875 -0.15103
0.02 -0.09319
0.020125 -0.030773
0.02025 0.013847
0.020375 0.021435
0.0205 0.079471
0.020625 0.10123
0.02075 0.1095
0.020875 0.13439
0.021 0.14982
0.021125 0.16855
0.02125 0.18712
0.021375 0.20325
0.0215 0.19158
0.021625 0.16462
0.02175 0.1424
0.021875 0.11114
0.022 0.11759
0.022125 0.12071
0.02225 0.12329
0.022375 0.12201
0.0225 0.098254
0.022625 0.06929
0.02275 0.023108
0.022875 0.024466
0.023 0.0060694
0.023125 -0.0010869
0.02325 0.0062892
0.023375 0.0067915
0.0235 -0.024555
0.023625 -0.024054
0.02375 -0.047709
0.023875 -0.067869
0.024 -0.081903
0.024125 -0.065129
0.02425 -0.07055
0.024375 -0.08053
0.0245 -0.056854
0.024625 -0.068867
0.02475 -0.045106
0.024875 -0.038523
0.025 -0.023957
0.025125 0.0052893
0.02525 -0.010482
0.025375 -0.0044605
0.0255 -0.054688
0.025625 -0.058311
0.02575 -0.072279
0.025875 -0.057388
0.026 -0.043867
0.026125 -0.055258
0.02625 -0.040991
0.026375 -0.10039
0.0265 -0.076059
0.026625 -0.072434
0.02675 -0.030876
0.026875 -0.011661
0.027 0.082187
0.027125 0.099332
0.02725 0.12614
0.027375 0.1308
0.0275 0.095423
0.027625 0.040889
0.02775 0.013399
0.027875 -0.026691
0.028 -0.1085
0.028125 -0.093888
0.02825 -0.12973
0.028375 -0.11936
0.0285 -0.18446
0.028625 -0.15382
0.02875 -0.21107
0.028875 -0.18543
0.029 -0.14602
0.029125 -0.13477
0.02925 -0.07025
0.029375 -0.029977
0.0295 0.028543
0.029625 0.032163
0.02975 0.084376
0.029875 0.10526
0.03 0.078586
0.030125 0.10712
0.03025 0.11338
0.030375 0.12802
0.0305 0.1408
0.030625 0.17071
0.03075 0.1466
0.030875 0.1348
0.031 0.13214
0.031125 0.10563
0.03125 0.11657
0.031375 0.12565
0.0315 0.13477
0.031625 0.12218
0.03175 0.11501
0.031875 0.085686
0.032 0.055454
0.032125 0.032724
0.03225 0.016271
0.032375 0.024406
0.0325 -0.0014723
0.032625 0.0055594
0.03275 -0.032629
0.032875 -0.040987
0.033 -0.08317
0.033125 -0.087086
0.03325 -0.098794
0.033375 -0.10004
0.0335 -0.070626
0.033625 -0.053311
0.03375 -0.038923
0.033875 -0.040301
0.034 -0.019917
0.034125 -0.011432
0.03425 0.0042014
0.034375 0.012842
0.0345 -0.013501
0.034625 -0.035901
0.03475 -0.044451
0.034875 -0.071272
0.035 -0.079342
0.035125 -0.077949
0.03525 -0.064056
0.035375 -0.091053
0.0355 -0.080844
0.035625 -0.07761
0.03575 -0.069385
0.035875 -0.029537
0.036 -0.015293
0.036125 0.013335
0.03625 0.092226
0.036375 0.12264
0.0365 0.15977
0.036625 0.15352
0.03675 0.15566
0.036875 0.080263
0.037 0.035935
0.037125 -0.031226
0.03725 -0.093403
0.037375 -0.09999
0.0375 -0.15767
0.037625 -0.1735
0.03775 -0.20288
0.037875 -0.19482
0.038 -0.22896
0.038125 -0.20313
0.03825 -0.16889
0.038375 -0.14203
0.0385 -0.089157
0.038625 -0.010372
0.03875 0.027123
0.038875 0.085738
0.039 0.12764
0.039125 0.14678
0.03925 0.11738
0.039375 0.12851
0.0395 0.11261
0.039625 0.10826
0.03975 0.11382
0.039875 0.11464
0.04 0.11322
0.040125 0.10654
0.04025 0.093573
0.040375 0.066412
0.0405 0.079885
0.040625 0.090662
0.04075 0.11315
0.040875 0.12893
0.041 0.1391
0.041125 0.11755
0.04125 0.094955
0.041375 0.079004
0.0415 0.06149
0.041625 0.060109
0.04175 0.04384
0.041875 0.025387
0.042 -0.02133
0.042125 -0.044222
0.04225 -0.090405
0.042375 -0.11951
0.0425 -0.12005
0.042625 -0.10905
0.04275 -0.0952
0.042875 -0.080084
0.043 -0.057199
0.043125 -0.058426
0.04325 -0.035375
0.043375 -0.0074797
0.0435 0.0078487
0.043625 0.011825
0.04375 0.012142
0.043875 -0.0039157
0.044 -0.032443
0.044125 -0.047133
0.04425 -0.052584
0.044375 -0.06151
0.0445 -0.066985
0.044625 -0.077554
0.04475 -0.072696
0.044875 -0.07851
0.045 -0.069131
0.045125 -0.05596
0.04525 -0.056415
0.045375 0.039378
0.0455 0.09463
0.045625 0.12997
0.04575 0.17689
0.045875 0.16633
0.046 0.13616
0.046125 0.055948
0.04625 0.036262
0.046375 -0.090247
0.0465 -0.099945
0.046625 -0.17297
0.04675 -0.1822
0.046875 -0.23923
0.047 -0.22805
0.047125 -0.24882
0.04725 -0.25443
0.047375 -0.18799
0.0475 -0.17785
0.047625 -0.10769
0.04775 -0.049661
0.047875 0.03435
0.048 0.092756
0.048125 0.14717
0.04825 0.19625
0.048375 0.16061
0.0485 0.16542
0.048625 0.13186
0.04875 0.1058
0.048875 0.097539
0.049 0.09455
0.049125 0.10229
0.04925 0.063068
0.049375 0.08146
0.0495 0.040904
0.049625 0.053905
0.04975 0.064761
0.049875 0.09393
0.05 0.12675
0.050125 0.14813
0.05025 0.1857
0.050375 0.1386
0.0505 0.14797
0.050625 0.10744
0.05075 0.082676
0.050875 0.064831
0.051 0.033912
0.051125 0.016508
0.05125 -0.059364
0.051375 -0.078807
0.0515 -0.14773
0.051625 -0.15289
0.05175 -0.14992
0.051875 -0.13387
0.052 -0.095031
0.052125 -0.070596
0.05225 -0.032488
0.052375 -0.030512
0.0525 0.010769
0.052625 0.0083032
0.05275 0.011361
0.052875 0.030385
0.053 0.0041388
0.053125 -0.015315
0.05325 -0.052241
0.053375 -0.066567
0.0535 -0.10715
0.053625 -0.10109
0.05375 -0.085777
0.053875 -0.086186
0.054 -0.050252
0.054125 -0.057036
0.05425 -0.046317
0.054375 -0.038415
0.0545 0.16486
0.054625 0.12888
0.05475 0.27957
0.054875 0.22694
0.055 0.20895
0.055125 0.082066
0.05525 0.0089867
0.055375 -0.088593
0.0555 -0.23983
0.055625 -0.19107
0.05575 -0.33205
0.055875 -0.28927
0.056 -0.36551
0.056125 -0.28886
0.05625 -0.35058
0.056375 -0.21861
0.0565 -0.12378
0.056625 -0.066708
0.05675 0.10341
0.056875 0.14957
0.057 0.21631
0.057125 0.19562
0.05725 0.2241
0.057375 0.15338
0.0575 0.1047
0.057625 0.10235
0.05775 0.025443
0.057875 0.010873
0.058 -0.028132
0.058125 -0.02658
0.05825 -0.055187
0.058375 -0.016617
0.0585 0.0447
0.058625 0.070221
0.05875 0.20439
0.058875 0.23897
0.059 0.29499
0.059125 0.29946
0.05925 0.28863
0.059375 0.22688
0.0595 0.15522
0.059625 0.13319
0.05975 0.047978
0.059875 0.028533
0.06 -0.041136
0.060125 -0.096826
0.06025 -0.15538
0.060375 -0.17841
0.0605 -0.18363
0.060625 -0.17421
0.06075 -0.089664
0.060875 -0.058082
0.061 -0.0036443
0.061125 0.02102
0.06125 0.021577
0.061375 0.0099796
0.0615 0.01467
0.061625 0.0085544
0.06175 -0.012213
0.061875 -0.019618
0.062 -0.046269
0.062125 -0.10526
0.06225 -0.14325
0.062375 -0.16895
0.0625 -0.18629
0.062625 -0.14094
0.06275 -0.065917
0.062875 -0.028614
0.063 0.026089
0.063125 0.043888
0.06325 0.04211
0.063375 -0.0086137
0.0635 0.12866
0.063625 0.2468
0.06375 0.19803
0.063875 0.35925
0.064 0.17057
0.064125 0.1683
0.06425 -0.073748
0.064375 -0.066868
0.0645 -0.30099
0.064625 -0.2917
0.06475 -0.28903
0.064875 -0.39766
0.065 -0.31215
0.065125 -0.37119
0.06525 -0.25005
0.065375 -0.28042
0.0655 -0.069525
0.065625 0.019963
0.06575 0.09916
0.065875 0.26444
0.066 0.21569
0.066125 0.23333
0.06625 0.15487
0.066375 0.12176
0.0665 0.03565
0.066625 -0.020166
0.06675 0.011666
0.066875 -0.10157
0.067 -0.068062
0.067125 -0.10271
0.06725 -0.07856
0.067375 -0.026416
0.0675 0.049774
0.067625 0.1928
0.06775 0.23288
0.067875 0.3588
0.068 0.35668
0.068125 0.34397
0.06825 0.30973
0.068375 0.24074
0.0685 0.17608
0.068625 0.099469
0.06875 0.050849
0.068875 -0.037356
0.069 -0.10534
0.069125 -0.14611
0.06925 -0.18622
0.069375 -0.17814
0.0695 -0.1188
0.069625 -0.094199
0.06975 -0.021774
0.069875 0.019264
0.07 0.036147
0.070125 0.02777
0.07025 0.016021
0.070375 0.0087937
0.0705 -0.035664
0.070625 -0.0051095
0.07075 -0.055403
0.070875 -0.068881
0.071 -0.10894
0.071125 -0.14226
0.07125 -0.16614
0.071375 -0.1941
0.0715 -0.14923
0.071625 -0.14196
0.07175 -0.063052
0.071875 0.02165
0.072 0.044819
0.072125 0.10361
0.07225 0.060682
0.072375 0.079636
0.0725 0.020118
0.072625 0.1451
0.07275 0.2728
0.072875 0.1865
0.073 0.34085
0.073125 0.10231
0.07325 0.10295
0.073375 -0.1329
0.0735 -0.12905
0.073625 -0.27325
0.07375 -0.30812
0.073875 -0.23947
0.074 -0.37181
0.074125 -0.26483
0.07425 -0.31172
0.074375 -0.22073
0.0745 -0.17953
0.074625 -0.023072
0.07475 0.093003
0.074875 0.12881
0.075 0.24848
0.075125 0.18783
0.07525 0.13807
0.075375 0.099984
0.0755 0.00050215
0.075625 -0.011804
0.07575 -0.071377
0.075875 -0.041751
0.076 -0.11259
0.076125 -0.092158
0.07625 -0.069417
0.076375 -0.067943
0.0765 0.048866
0.076625 0.12974
0.07675 0.24997
0.076875 0.31789
0.077 0.36458
0.077125 0.35276
0.07725 0.28733
0.077375 0.2588
0.0775 0.18612
0.077625 0.13027
0.07775 0.1046
0.077875 0.017174
0.078 -0.059198
0.078125 -0.11385
0.07825 -0.18105
0.078375 -0.18687
0.0785 -0.15925
0.078625 -0.076443
0.07875 -0.0424
0.078875 0.033802
0.079 0.043478
0.079125 0.010464
0.07925 0.0068672
0.079375 -0.036843
0.0795 -0.046256
0.079625 -0.051122
0.07975 -0.03969
0.079875 -0.073692
0.08 -0.10267
0.080125 -0.11913
0.08025 -0.1805
0.080375 -0.19462
0.0805 -0.15875
0.080625 -0.14593
0.08075 -0.080377
0.080875 -0.016794
0.081 0.038454
0.081125 0.062326
0.08125 0.10272
0.081375 0.08709
0.0815 0.057434
0.081625 0.070535
0.08175 0.026334
0.081875 0.026069
0.082 0.25089
0.082125 0.15043
0.08225 0.22571
0.082375 0.1937
0.0825 0.027829
0.082625 -0.012273
0.08275 -0.15109
0.082875 -0.14249
0.083 -0.29143
0.083125 -0.1757
0.08325 -0.23649
0.083375 -0.26279
0.0835 -0.20272
0.083625 -0.2158
0.08375 -0.19787
0.083875 -0.10385
0.084 -0.01004
0.084125 0.047178
0.08425 0.10359
0.084375 0.19589
0.0845 0.10446
0.084625 0.082393
0.08475 0.069345
0.084875 -0.023369
0.085 -0.033481
0.085125 -0.035879
0.08525 -0.014545
0.085375 -0.047937
0.0855 -0.0085801
0.085625 0.0023727
0.08575 0.025945
0.085875 0.089683
0.086 0.16072
0.086125 0.21478
0.08625 0.26749
0.086375 0.29217
0.0865 0.25949
0.086625 0.23078
0.08675 0.2151
0.086875 0.16043
0.087 0.10205
0.087125 0.061796
0.08725 -0.014174
0.087375 -0.067427
0.0875 -0.11558
0.087625 -0.12089
0.08775 -0.12563
0.087875 -0.085147
0.088 -0.031434
0.088125 -0.012813
0.08825 0.020777
0.088375 0.0060104
0.0885 -0.012838
0.088625 -0.043797
0.08875 -0.066216
0.088875 -0.057137
0.089 -0.059613
0.089125 -0.047633
0.08925 -0.063017
0.089375 -0.08936
0.0895 -0.12057
0.089625 -0.15378
0.08975 -0.14386
0.089875 -0.14595
0.09 -0.085389
0.090125 -0.02723
0.09025 0.0197
0.090375 0.059583
0.0905 0.092263
0.090625 0.071525
0.09075 0.020656
0.090875 0.033136
0.091 -0.009029
0.091125 0.0016648
0.09125 -0.014342
0.091375 0.10394
0.0915 0.20467
0.091625 0.11176
0.09175 0.23647
0.091875 0.036654
0.092 -0.0028316
0.092125 -0.075827
0.09225 -0.11863
0.092375 -0.16007
0.0925 -0.17659
0.092625 -0.13233
0.09275 -0.21189
0.092875 -0.21364
0.093 -0.21422
0.093125 -0.21857
0.09325 -0.20965
0.093375 -0.072026
0.0935 -0.049476
0.093625 0.058095
0.09375 0.14846
0.093875 0.15181
0.094 0.1126
0.094125 0.10496
0.09425 0.056908
0.094375 0.016427
0.0945 0.022077
0.094625 0.040848
0.09475 0.021693
0.094875 0.020877
0.095 0.035051
0.095125 -0.00058543
0.09525 0.035252
0.095375 0.068037
0.0955 0.11346
0.095625 0.17077
0.09575 0.24681
0.095875 0.27879
0.096 0.28266
0.096125 0.25855
0.09625 0.20893
0.096375 0.11603
0.0965 0.059193
0.096625 -0.0044067
0.09675 -0.060691
0.096875 -0.059383
0.097 -0.092903
0.097125 -0.080522
0.09725 -0.096364
0.097375 -0.082983
0.0975 -0.071367
0.097625 -0.071705
0.09775 -0.048028
0.097875 -0.037031
0.098 -0.022174
0.098125 -0.011982
0.09825 0.00065239
0.098375 0.008248
0.0985 -0.00083588
0.098625 -0.012435
0.09875 -0.044548
0.098875 -0.093348
0.099 -0.11147
0.099125 -0.14027
0.09925 -0.13195
0.099375 -0.11411
0.0995 -0.076891
0.099625 -0.052045
0.09975 -0.013823
0.099875 0.00031484
0.1 0.027016
0.10013 0.011251
0.10025 0.03381
0.10038 0.034373
0.1005 0.026707
0.10063 0.034759
0.10075 0.02404
0.10088 0.1786
0.101 0.083509
0.10113 0.16024
0.10125 0.13477
0.10138 0.0077018
0.1015 0.0025532
0.10162 -0.10487
0.10175 -0.14652
0.10187 -0.2205
0.102 -0.18181
0.10212 -0.20933
0.10225 -0.19209
0.10237 -0.17737
0.1025 -0.14994
0.10262 -0.18155
0.10275 -0.13583
0.10287 -0.066251
0.103 -0.047217
0.10312 0.088473
0.10325 0.15608
0.10337 0.14467
0.1035 0.16049
0.10362 0.11671
0.10375 0.061164
0.10387 0.0018567
0.104 -0.014615
0.10412 0.0015349
0.10425 -0.025714
0.10437 0.039444
0.1045 0.031996
0.10462 0.037823
0.10475 0.052998
0.10487 0.076471
0.105 0.10954
0.10512 0.16911
0.10525 0.25105
0.10537 0.28988
0.1055 0.29365
0.10562 0.27059
0.10575 0.19905
0.10587 0.085611
0.106 0.027415
0.10612 -0.049799
0.10625 -0.073558
0.10637 -0.071073
0.1065 -0.085467
0.10662 -0.083052
0.10675 -0.10318
0.10687 -0.11619
0.107 -0.11839
0.10712 -0.094515
0.10725 -0.05822
0.10737 -0.011305
0.1075 0.023023
0.10762 0.065534
0.10775 0.06288
0.10787 0.052754
0.108 0.01314
0.10812 -0.023447
0.10825 -0.069245
0.10837 -0.091875
0.1085 -0.11011
0.10862 -0.12755
0.10875 -0.13312
0.10887 -0.12693
0.109 -0.11789
0.10912 -0.084751
0.10925 -0.051703
0.10938 -0.015486
0.1095 0.030265
0.10963 0.043613
0.10975 0.072897
0.10988 0.065592
0.11 0.050697
0.11013 0.05933
0.11025 0.17706
0.11038 0.10737
0.1105 0.1561
0.11063 0.16124
0.11075 0.023373
0.11088 0.00464
0.111 -0.10315
0.11113 -0.18389
0.11125 -0.26296
0.11138 -0.23974
0.1115 -0.24602
0.11163 -0.2326
0.11175 -0.18899
0.11188 -0.15769
0.112 -0.16218
0.11213 -0.12031
0.11225 -0.052389
0.11238 -0.049712
0.1125 0.058743
0.11263 0.13716
0.11275 0.1393
0.11288 0.17896
0.113 0.15229
0.11313 0.10711
0.11325 0.043417
0.11338 0.013876
0.1135 0.00069517
0.11363 -0.035552
0.11375 0.0037092
0.11388 0.030345
0.114 0.054222
0.11413 0.092578
0.11425 0.12405
0.11438 0.14425
0.1145 0.17566
0.11463 0.20654
0.11475 0.2275
0.11488 0.23669
0.115 0.23547
0.11513 0.21685
0.11525 0.14415
0.11538 0.095329
0.1155 0.015028
0.11563 -0.074264
0.11575 -0.099761
0.11588 -0.14122
0.116 -0.14486
0.11613 -0.13031
0.11625 -0.11914
0.11638 -0.091656
0.1165 -0.077237
0.11663 -0.059919
0.11675 -0.032455
0.11688 -0.01901
0.117 0.022844
0.11713 0.055611
0.11725 0.064975
0.11737 0.058359
0.1175 0.026095
0.11762 -0.027452
0.11775 -0.085196
0.11787 -0.12596
0.118 -0.16102
0.11812 -0.17588
0.11825 -0.15756
0.11837 -0.12789
0.1185 -0.095379
0.11862 -0.064932
0.11875 -0.029639
0.11887 -0.0034213
0.119 0.011727
0.11912 0.06134
0.11925 0.061122
0.11937 0.074726
0.1195 0.065666
0.11962 0.13566
0.11975 0.12713
0.11987 0.098553
0.12 0.16025
0.12012 0.048062
0.12025 0.028455
0.12037 -0.029482
0.1205 -0.10013
0.12062 -0.16946
0.12075 -0.184
0.12087 -0.20097
0.121 -0.21195
0.12112 -0.19726
0.12125 -0.16671
0.12137 -0.15451
0.1215 -0.14993
0.12162 -0.0779
0.12175 -0.075628
0.12187 -0.03829
0.122 0.045428
0.12212 0.052898
0.12225 0.091526
0.12237 0.12912
0.1225 0.13391
0.12262 0.13148
0.12275 0.12025
0.12287 0.12305
0.123 0.086987
0.12312 0.061915
0.12325 0.070843
0.12337 0.049835
0.1235 0.060631
0.12362 0.088466
0.12375 0.10289
0.12387 0.11962
0.124 0.13739
0.12412 0.14742
0.12425 0.13039
0.12437 0.1248
0.1245 0.12342
0.12462 0.082772
0.12475 0.076513
0.12487 0.047364
0.125 0.0090511
0.12512 -0.01031
0.12525 -0.033818
0.12537 -0.054843
0.1255 -0.0662
0.12562 -0.062112
0.12575 -0.068042
0.12587 -0.062032
0.126 -0.062956
0.12612 -0.051264
0.12625 -0.0562
0.12637 -0.034844
0.1265 -0.006742
0.12662 0.00047712
0.12675 0.013375
0.12687 0.013765
0.127 -0.013282
0.12712 -0.041662
0.12725 -0.066032
0.12737 -0.092372
0.1275 -0.11419
0.12762 -0.11342
0.12775 -0.098812
0.12787 -0.08764
0.128 -0.05946
0.12812 -0.035953
0.12825 -0.021094
0.12837 -0.0048826
0.1285 0.0099763
0.12862 0.014674
0.12875 0.010957
0.12887 0.011348
0.129 0.018551
0.12912 0.065711
0.12925 0.048395
0.12937 0.090307
0.1295 0.080933
0.12962 0.046194
0.12975 0.03817
0.12987 -0.0027212
0.13 -0.046989
0.13012 -0.077817
0.13025 -0.095614
0.13037 -0.12426
0.1305 -0.13098
0.13062 -0.14749
0.13075 -0.13416
0.13087 -0.15806
0.131 -0.12708
0.13112 -0.10754
0.13125 -0.11254
0.13137 -0.058179
0.1315 -0.038163
0.13162 -0.015524
0.13175 0.024437
0.13187 0.061073
0.132 0.09235
0.13212 0.12316
0.13225 0.16303
0.13237 0.17326
0.1325 0.16432
0.13262 0.17184
0.13275 0.15444
0.13287 0.13143
0.133 0.12809
0.13312 0.11959
0.13325 0.10119
0.13337 0.10321
0.1335 0.091853
0.13362 0.072659
0.13375 0.058071
0.13387 0.040232
0.134 0.016802
0.13412 -0.0019834
0.13425 -0.0029691
0.13437 -0.025237
0.1345 -0.014042
0.13462 -0.013929
0.13475 -0.014533
0.13487 -0.0037572
0.135 0.0025051
0.13512 0.0014126
0.13525 0.0021442
0.13537 -0.0030879
0.1355 -0.022269
0.13562 -0.037749
0.13575 -0.054791
0.13587 -0.04995
0.136 -0.060402
0.13612 -0.044866
0.13625 -0.038984
0.13637 -0.040288
0.1365 -0.04257
0.13662 -0.052591
0.13675 -0.074314
0.13687 -0.090595
0.137 -0.096591
0.13712 -0.093507
0.13725 -0.068894
0.13737 -0.036173
0.1375 -0.0056524
0.13762 0.021575
0.13775 0.038766
0.13787 0.035213
0.138 0.022511
0.13812 -0.003344
0.13825 -0.014293
0.13837 -0.035386
0.1385 -0.013256
0.13862 0.0075124
0.13875 0.016618
0.13887 0.054914
0.139 0.041616
0.13912 0.040504
0.13925 0.02896
0.13937 0.0049751
0.1395 -0.022052
0.13962 -0.034759
0.13975 -0.056601
0.13987 -0.064536
0.14 -0.078535
0.14012 -0.080879
0.14025 -0.09561
0.14037 -0.11229
0.1405 -0.091435
0.14062 -0.11482
0.14075 -0.094012
0.14088 -0.075106
0.141 -0.059045
0.14113 -0.032332
0.14125 -0.0057344
0.14138 0.027631
0.1415 0.044204
0.14163 0.076432
0.14175 0.10364
0.14188 0.11788
0.142 0.13908
0.14213 0.1577
0.14225 0.16549
0.14238 0.16334
0.1425 0.1625
0.14263 0.1493
0.14275 0.13084
0.14288 0.11983
0.143 0.095102
0.14313 0.074382
0.14325 0.048635
0.14338 0.02649
0.1435 -0.004669
0.14363 -0.024326
0.14375 -0.045868
0.14388 -0.053904
0.144 -0.050932
0.14413 -0.049516
0.14425 -0.033826
0.14438 -0.019174
0.1445 -0.0016282
0.14463 0.0093247
0.14475 0.016787
0.14488 0.012204
0.145 -0.0024566
0.14513 -0.021401
0.14525 -0.028595
0.14538 -0.043932
0.1455 -0.040795
0.14563 -0.037995
0.14575 -0.036348
0.14588 -0.030531
0.146 -0.040638
0.14613 -0.053244
0.14625 -0.074401
0.14638 -0.083875
0.1465 -0.088854
0.14663 -0.079534
0.14675 -0.058356
0.14688 -0.033494
0.147 -0.0050215
0.14713 0.018893
0.14725 0.029432
0.14738 0.030306
0.1475 0.017075
0.14763 0.0038909
0.14775 -0.014133
0.14788 -0.024382
0.148 -0.0051293
0.14813 0.0026376
0.14825 0.031334
0.14838 0.050585
0.1485 0.049192
0.14863 0.051555
0.14875 0.035131
0.14888 0.0039087
0.149 -0.024026
0.14913 -0.051059
0.14925 -0.070074
0.14938 -0.086995
0.1495 -0.093091
0.14963 -0.084835
0.14975 -0.10231
0.14988 -0.083519
0.15 -0.085832
0.15013 -0.090591
0.15025 -0.070496
0.15038 -0.062163
0.1505 -0.045602
0.15063 -0.027967
0.15075 -0.00047342
0.15088 0.020816
0.151 0.039785
0.15113 0.074862
0.15125 0.090312
0.15138 0.10803
0.1515 0.1258
0.15163 0.13114
0.15175 0.13386
0.15188 0.13242
0.152 0.13252
0.15213 0.1242
0.15225 0.12355
0.15238 0.1178
0.1525 0.10364
0.15263 0.08286
0.15275 0.061593
0.15288 0.030603
0.153 0.0026659
0.15313 -0.020187
0.15325 -0.036539
0.15338 -0.04103
0.1535 -0.041768
0.15363 -0.031124
0.15375 -0.028801
0.15388 -0.016836
0.154 -0.012746
0.15413 -0.0061884
0.15425 -0.006105
0.15438 -0.0072131
0.1545 -0.0093044
0.15463 -0.0099231
0.15475 -0.011378
0.15488 -0.012379
0.155 -0.014251
0.15513 -0.018547
0.15525 -0.021637
0.15538 -0.025023
0.1555 -0.03058
0.15563 -0.03957
0.15575 -0.048542
0.15588 -0.063381
0.156 -0.069568
0.15613 -0.071286
0.15625 -0.069284
0.15637 -0.058592
0.1565 -0.036919
0.15662 -0.019101
0.15675 -0.0034499
0.15687 0.0052823
0.157 0.0018516
0.15712 -0.002221
0.15725 -0.017171
0.15737 -0.0074354
0.1575 0.0076426
0.15762 0.017293
0.15775 0.05826
0.15787 0.063944
0.158 0.072241
0.15812 0.070752
0.15825 0.041771
0.15837 0.012126
0.1585 -0.025204
0.15862 -0.059963
0.15875 -0.085431
0.15887 -0.10954
0.159 -0.10925
0.15912 -0.12086
0.15925 -0.1193
0.15937 -0.098974
0.1595 -0.10121
0.15962 -0.079146
0.15975 -0.062387
0.15987 -0.048584
0.16 -0.031062
0.16012 -0.010409
0.16025 0.015254
0.16037 0.03612
0.1605 0.068366
0.16062 0.093431
0.16075 0.10749
0.16087 0.12429
0.161 0.12878
0.16112 0.12545
0.16125 0.12139
0.16137 0.11505
0.1615 0.10894
0.16162 0.10237
0.16175 0.097502
0.16187 0.09248
0.162 0.078771
0.16212 0.067473
0.16225 0.052236
0.16237 0.029896
0.1625 0.011196
0.16262 -0.0051676
0.16275 -0.015988
0.16287 -0.026546
0.163 -0.025481
0.16312 -0.024976
0.16325 -0.020292
0.16337 -0.015559
0.1635 -0.011412
0.16362 -0.0093758
0.16375 -0.015126
0.16387 -0.018511
0.164 -0.025903
0.16412 -0.032203
0.16425 -0.033025
0.16437 -0.028928
0.1645 -0.023397
0.16462 -0.014081
0.16475 -0.0066084
0.16487 -0.0053044
0.165 -0.012449
0.16512 -0.024442
0.16525 -0.041071
0.16537 -0.055006
0.1655 -0.059679
0.16562 -0.063605
0.16575 -0.058636
0.16587 -0.045499
0.166 -0.029636
0.16612 -0.016977
0.16625 -0.0049194
0.16637 -0.0046027
0.1665 -0.0061183
0.16662 -0.017185
0.16675 -0.0054254
0.16687 0.014714
0.167 0.019265
0.16712 0.066418
0.16725 0.076468
0.16737 0.082158
0.1675 0.086822
0.16762 0.058012
0.16775 0.026123
0.16787 -0.018899
0.168 -0.061665
0.16812 -0.099417
0.16825 -0.13937
0.16837 -0.13808
0.1685 -0.15103
0.16862 -0.14888
0.16875 -0.11855
0.16887 -0.11533
0.169 -0.090913
0.16912 -0.073605
0.16925 -0.048149
0.16937 -0.032701
0.1695 -0.0070031
0.16962 0.032278
0.16975 0.050857
0.16987 0.085341
0.17 0.11542
0.17012 0.12505
0.17025 0.13396
0.17037 0.13263
0.1705 0.12394
0.17062 0.10894
0.17075 0.093881
0.17087 0.085387
0.171 0.07269
0.17112 0.067672
0.17125 0.068047
0.17137 0.061861
0.1715 0.055602
0.17162 0.05144
0.17175 0.040122
0.17188 0.02677
0.172 0.017883
0.17213 0.0089283
0.17225 -0.00092334
0.17238 7.934e-05
0.1725 0.0012922
0.17263 0.0033215
0.17275 0.0026785
0.17288 -0.0012241
0.173 -0.0095835
0.17313 -0.027597
0.17325 -0.041359
0.17338 -0.049263
0.1735 -0.054884
0.17363 -0.049099
0.17375 -0.034031
0.17388 -0.022723
0.174 -0.006718
0.17413 0.0018406
0.17425 0.0018571
0.17438 -0.0046206
0.1745 -0.018668
0.17463 -0.034255
0.17475 -0.052361
0.17488 -0.061899
0.175 -0.066782
0.17513 -0.066242
0.17525 -0.055147
0.17538 -0.040485
0.1755 -0.033381
0.17563 -0.024303
0.17575 -0.016882
0.17588 -0.023782
0.176 -0.021994
0.17613 0.012617
0.17625 0.021275
0.17638 0.056071
0.1765 0.094912
0.17663 0.1038
0.17675 0.10838
0.17688 0.093016
0.177 0.057912
0.17713 0.00066596
0.17725 -0.059111
0.17738 -0.10303
0.1775 -0.1537
0.17763 -0.17282
0.17775 -0.16779
0.17788 -0.16907
0.178 -0.14686
0.17813 -0.1241
0.17825 -0.1035
0.17838 -0.087889
0.1785 -0.063397
0.17863 -0.032698
0.17875 -0.016828
0.17888 0.024888
0.179 0.066989
0.17913 0.094473
0.17925 0.13127
0.17938 0.15141
0.1795 0.15801
0.17963 0.14345
0.17975 0.12767
0.17988 0.10568
0.18 0.075071
0.18013 0.06198
0.18025 0.053044
0.18038 0.048738
0.1805 0.052382
0.18063 0.063971
0.18075 0.065397
0.18088 0.05991
0.181 0.060092
0.18113 0.046534
0.18125 0.030328
0.18138 0.032028
0.1815 0.025282
0.18163 0.026247
0.18175 0.0313
0.18188 0.029825
0.182 0.021308
0.18213 0.0038906
0.18225 -0.015073
0.18238 -0.047348
0.1825 -0.070273
0.18263 -0.081272
0.18275 -0.086592
0.18288 -0.080009
0.183 -0.059139
0.18313 -0.04205
0.18325 -0.028582
0.18338 -0.008086
0.1835 -0.0025405
0.18363 -0.0052226
0.18375 -0.0081902
0.18388 -0.016084
0.184 -0.030887
0.18413 -0.036647
0.18425 -0.041198
0.18438 -0.043603
0.1845 -0.045182
0.18463 -0.039094
0.18475 -0.037093
0.18488 -0.041652
0.185 -0.035882
0.18513 -0.030901
0.18525 -0.039878
0.18538 -0.0036354
0.1855 0.035843
0.18563 0.05719
0.18575 0.1149
0.18588 0.1291
0.186 0.13283
0.18613 0.11111
0.18625 0.067027
0.18638 0.012947
0.1865 -0.061938
0.18663 -0.11069
0.18675 -0.15294
0.18688 -0.18953
0.187 -0.18157
0.18713 -0.18341
0.18725 -0.16949
0.18738 -0.15286
0.1875 -0.13898
0.18762 -0.1155
0.18775 -0.10291
0.18787 -0.056991
0.188 -0.020792
0.18812 0.022782
0.18825 0.083316
0.18837 0.12028
0.1885 0.15044
0.18862 0.16571
0.18875 0.16209
0.18887 0.14171
0.189 0.1073
0.18912 0.091279
0.18925 0.062538
0.18937 0.049866
0.1895 0.054199
0.18962 0.054542
0.18975 0.058646
0.18987 0.063991
0.19 0.067403
0.19012 0.056361
0.19025 0.053518
0.19037 0.055611
0.1905 0.048185
0.19062 0.057411
0.19075 0.072132
0.19087 0.071086
0.191 0.075376
0.19112 0.063933
0.19125 0.041757
0.19137 0.0067607
0.1915 -0.025176
0.19162 -0.054024
0.19175 -0.087618
0.19187 -0.091368
0.192 -0.090383
0.19212 -0.086043
0.19225 -0.068501
0.19237 -0.047913
0.1925 -0.036641
0.19262 -0.026952
0.19275 -0.014506
0.19287 -0.012471
0.193 -0.015733
0.19312 -0.0090586
0.19325 -0.012542
0.19337 -0.0203
0.1935 -0.020126
0.19362 -0.031188
0.19375 -0.045039
0.19387 -0.055229
0.194 -0.061262
0.19412 -0.073522
0.19425 -0.073602
0.19437 -0.056433
0.1945 -0.050539
0.19462 -0.0075787
0.19475 0.060248
0.19487 0.092873
0.195 0.14844
0.19512 0.16903
0.19525 0.16029
0.19537 0.12522
0.1955 0.069582
0.19562 0.0080602
0.19575 -0.070936
0.19587 -0.12309
0.196 -0.16047
0.19612 -0.20232
0.19625 -0.20422
0.19637 -0.21182
0.1965 -0.21201
0.19662 -0.19581
0.19675 -0.18098
0.19687 -0.13949
0.197 -0.1073
0.19712 -0.039048
0.19725 0.023077
0.19737 0.076844
0.1975 0.13666
0.19762 0.16629
0.19775 0.1762
0.19787 0.16585
0.198 0.14615
0.19812 0.11879
0.19825 0.078378
0.19837 0.064356
0.1985 0.051804
0.19862 0.040255
0.19875 0.043912
0.19887 0.047253
0.199 0.044878
0.19912 0.036375
0.19925 0.050653
0.19937 0.051523
0.1995 0.058414
0.19962 0.087611
0.19975 0.10155
0.19987 0.10867
0.2 0.12321
0.20012 0.11393
0.20025 0.085532
0.20037 0.052919
0.2005 0.017128
0.20062 -0.028645
0.20075 -0.065732
0.20087 -0.080861
0.201 -0.10273
0.20112 -0.11194
0.20125 -0.10195
0.20137 -0.093026
0.2015 -0.083867
0.20162 -0.055485
0.20175 -0.031037
0.20187 -0.016368
0.202 0.0030445
0.20212 0.020153
0.20225 0.014848
0.20237 0.010553
0.2025 0.0068494
0.20262 -0.013627
0.20275 -0.035152
0.20287 -0.04852
0.203 -0.063853
0.20312 -0.081619
0.20325 -0.084635
0.20338 -0.086038
0.2035 -0.088511
0.20363 -0.066933
0.20375 -0.049738
0.20388 -0.011989
0.204 0.07616
0.20413 0.12169
0.20425 0.17228
0.20438 0.20689
0.2045 0.18408
0.20463 0.13913
0.20475 0.072319
0.20488 0.00064655
0.205 -0.079397
0.20513 -0.13942
0.20525 -0.16904
0.20538 -0.21293
0.2055 -0.22622
0.20563 -0.23388
0.20575 -0.24661
0.20588 -0.23393
0.206 -0.21238
0.20613 -0.15475
0.20625 -0.09388
0.20638 -0.0054673
0.2065 0.082684
0.20663 0.13837
0.20675 0.18314
0.20688 0.19812
0.207 0.18346
0.20713 0.15015
0.20725 0.11953
0.20738 0.096262
0.2075 0.05754
0.20763 0.040701
0.20775 0.034803
0.20788 0.014613
0.208 0.0049432
0.20813 0.0072567
0.20825 0.01711
0.20838 0.019797
0.2085 0.051809
0.20863 0.091728
0.20875 0.10723
0.20888 0.13749
0.209 0.1623
0.20913 0.15767
0.20925 0.14638
0.20938 0.13444
0.2095 0.097379
0.20963 0.042883
0.20975 0.0043036
0.20988 -0.042609
0.21 -0.099296
0.21013 -0.1209
0.21025 -0.13577
0.21038 -0.13916
0.2105 -0.12155
0.21063 -0.087675
0.21075 -0.062011
0.21088 -0.03821
0.211 -0.0085637
0.21113 0.0041994
0.21125 0.011843
0.21138 0.023599
0.2115 0.026933
0.21163 0.018026
0.21175 0.0111
0.21188 -0.011757
0.212 -0.044973
0.21213 -0.081649
0.21225 -0.10322
0.21238 -0.11613
0.2125 -0.11696
0.21263 -0.10236
0.21275 -0.089812
0.21288 -0.067815
0.213 -0.038756
0.21313 -0.021229
0.21325 0.058203
0.21338 0.14776
0.2135 0.17617
0.21363 0.23162
0.21375 0.23381
0.21388 0.17877
0.214 0.10774
0.21413 0.038043
0.21425 -0.042781
0.21438 -0.11837
0.2145 -0.16253
0.21463 -0.1989
0.21475 -0.24448
0.21488 -0.26105
0.215 -0.27437
0.21513 -0.26987
0.21525 -0.24036
0.21538 -0.17537
0.2155 -0.08334
0.21563 -0.0023563
0.21575 0.097135
0.21588 0.15603
0.216 0.18367
0.21613 0.19183
0.21625 0.17847
0.21638 0.14909
0.2165 0.11704
0.21663 0.092739
0.21675 0.062752
0.21688 0.018575
0.217 -0.0043283
0.21713 -0.017674
0.21725 -0.033356
0.21738 -0.029368
0.2175 0.0022123
0.21763 0.02905
0.21775 0.054801
0.21788 0.10651
0.218 0.13341
0.21813 0.14993
0.21825 0.17513
0.21838 0.18565
0.2185 0.1772
0.21863 0.15509
0.21875 0.11024
0.21887 0.046641
0.219 -0.027591
0.21912 -0.084138
0.21925 -0.12385
0.21937 -0.1424
0.2195 -0.13808
0.21962 -0.12379
0.21975 -0.11049
0.21987 -0.09395
0.22 -0.075939
0.22012 -0.056877
0.22025 -0.020666
0.22037 0.015254
0.2205 0.047198
0.22062 0.07396
0.22075 0.075029
0.22087 0.049825
0.221 0.010313
0.22112 -0.035151
0.22125 -0.072886
0.22137 -0.094244
0.2215 -0.10037
0.22162 -0.096702
0.22175 -0.097091
0.22187 -0.082065
0.222 -0.069824
0.22212 -0.061256
0.22225 -0.050271
0.22237 -0.022339
0.2225 -0.015947
0.22262 0.059947
0.22275 0.18997
0.22287 0.19689
0.223 0.22616
0.22312 0.20268
0.22325 0.1163
0.22337 0.027554
0.2235 -0.026415
0.22362 -0.078419
0.22375 -0.11394
0.22387 -0.14666
0.224 -0.16627
0.22412 -0.23128
0.22425 -0.26834
0.22437 -0.28104
0.2245 -0.26429
0.22462 -0.21436
0.22475 -0.13362
0.22487 -0.032859
0.225 0.037783
0.22512 0.11336
0.22525 0.13246
0.22537 0.14513
0.2255 0.14905
0.22562 0.14241
0.22575 0.14087
0.22587 0.13394
0.226 0.10639
0.22612 0.078187
0.22625 0.020295
0.22637 -0.0095153
0.2265 -0.023074
0.22662 -0.021818
0.22675 0.0065892
0.22687 0.045825
0.227 0.072982
0.22712 0.093764
0.22725 0.12688
0.22737 0.13853
0.2275 0.15785
0.22762 0.17722
0.22775 0.18478
0.22787 0.17095
0.228 0.12895
0.22812 0.066054
0.22825 0.0016812
0.22837 -0.056678
0.2285 -0.085877
0.22862 -0.096323
0.22875 -0.10561
0.22887 -0.10385
0.229 -0.11085
0.22912 -0.10743
0.22925 -0.098273
0.22937 -0.075124
0.2295 -0.043333
0.22962 0.01206
0.22975 0.039153
0.22987 0.054363
0.23 0.051066
0.23012 0.021967
0.23025 -0.0094716
0.23037 -0.035602
0.2305 -0.058432
0.23062 -0.081413
0.23075 -0.080096
0.23087 -0.087532
0.231 -0.08315
0.23112 -0.091996
0.23125 -0.081949
0.23137 -0.073487
0.2315 -0.056426
0.23162 -0.025173
0.23175 -0.0065138
0.23187 0.014956
0.232 0.036606
0.23212 0.01936
0.23225 0.057068
0.23237 0.11164
0.2325 0.087664
0.23262 0.1016
0.23275 0.070679
0.23287 0.024349
0.233 -0.0073084
0.23312 -0.025097
0.23325 -0.048348
0.23337 -0.046848
0.2335 -0.064302
0.23362 -0.094658
0.23375 -0.14125
0.23387 -0.17085
0.234 -0.18288
0.23412 -0.16442
0.23425 -0.1221
0.23438 -0.062072
0.2345 -0.01367
0.23463 0.011914
0.23475 0.039933
0.23488 0.035048
0.235 0.044593
0.23513 0.058161
0.23525 0.081836
0.23538 0.10375
0.2355 0.10431
0.23563 0.097309
0.23575 0.076764
0.23588 0.03943
0.236 0.032875
0.23613 0.040029
0.23625 0.058663
0.23638 0.082027
0.2365 0.11068
0.23663 0.1214
0.23675 0.11361
0.23688 0.1203
0.237 0.10531
0.23713 0.091845
0.23725 0.090175
0.23738 0.079896
0.2375 0.047586
0.23763 0.02704
0.23775 -0.0018729
0.23788 -0.029982
0.238 -0.03579
0.23813 -0.046425
0.23825 -0.048465
0.23838 -0.050241
0.2385 -0.04789
0.23863 -0.043476
0.23875 -0.049686
0.23888 -0.036789
0.239 -0.020097
0.23913 -0.027697
0.23925 -0.005075
0.23938 -0.00044389
0.2395 -0.020153
0.23963 -0.036616
0.23975 -0.040989
0.23988 -0.058159
0.24 -0.065584
0.24013 -0.056884
0.24025 -0.059151
0.24038 -0.059222
0.2405 -0.064366
0.24063 -0.065702
0.24075 -0.082234
0.24088 -0.068251
0.241 -0.046934
0.24113 -0.021595
0.24125 0.0092918
0.24138 0.020623
0.2415 0.013592
0.24163 0.0081906
0.24175 -0.015958
0.24188 -0.024639
0.242 -0.027112
0.24213 -0.032806
0.24225 -0.029814
0.24238 0.014316
0.2425 0.026578
0.24263 0.028663
0.24275 0.043173
0.24288 0.032032
0.243 0.038901
0.24313 0.053148
0.24325 0.06084
0.24338 0.063101
0.2435 0.047877
0.24363 0.029428
0.24375 -0.0044993
0.24388 -0.04806
0.244 -0.049922
0.24413 -0.055944
0.24425 -0.065103
0.24438 -0.061006
0.2445 -0.059697
0.24463 -0.068349
0.24475 -0.065778
0.24488 -0.043329
0.245 -0.022235
0.24513 0.00031529
0.24525 0.021155
0.24538 0.035868
0.2455 0.035825
0.24563 0.028081
0.24575 0.036854
0.24588 0.038224
0.246 0.040202
0.24613 0.062451
0.24625 0.081309
0.24638 0.078912
0.2465 0.075136
0.24663 0.071927
0.24675 0.055311
0.24688 0.052159
0.247 0.052582
0.24713 0.054461
0.24725 0.049447
0.24738 0.041486
0.2475 0.033727
0.24763 0.021473
0.24775 0.015278
0.24788 0.022466
0.248 0.024071
0.24813 0.026057
0.24825 0.032017
0.24838 0.018209
0.2485 0.016512
0.24863 0.015861
0.24875 0.0034497
0.24888 -0.0040441
0.249 -0.010066
0.24913 -0.034802
0.24925 -0.047105
0.24938 -0.065752
0.2495 -0.080399
0.24963 -0.096247
0.24975 -0.10408
0.24988 -0.10865
0.25 -0.098683
0.25012 -0.089614
0.25025 -0.075194
0.25038 -0.053903
0.2505 -0.038949
0.25062 -0.023947
0.25075 -0.012692
0.25088 -0.0036823
0.251 -0.0001742
0.25112 -0.0004767
0.25125 0.006279
0.25138 0.0047712
0.2515 -0.0011545
0.25162 -0.010714
0.25175 -0.018872
0.25188 -0.026776
0.252 -0.025402
0.25212 -0.026276
0.25225 -0.015755
0.25238 -0.0074276
0.2525 0.0027742
0.25262 0.020658
0.25275 0.038453
0.25288 0.047374
0.253 0.07669
0.25312 0.095483
0.25325 0.09926
0.25338 0.099271
0.2535 0.08823
0.25362 0.069203
0.25375 0.049542
0.25388 0.030847
0.254 0.0070407
0.25412 -0.014188
0.25425 -0.033165
0.25438 -0.049804
0.2545 -0.066187
0.25462 -0.070251
0.25475 -0.068523
0.25488 -0.059552
0.255 -0.045734
0.25512 -0.026162
0.25525 -0.018523
0.25538 -0.0074533
0.2555 0.0018142
0.25562 0.0025148
0.25575 0.00072173
0.25588 -0.0020478
0.256 -0.0038197
0.25612 -0.019169
0.25625 -0.028536
0.25638 -0.033711
0.2565 -0.036918
0.25662 -0.033325
0.25675 -0.024104
0.25688 -0.0035902
0.257 0.012284
0.25712 0.02794
0.25725 0.048505
0.25738 0.063015
0.2575 0.076033
0.25762 0.094461
0.25775 0.10957
0.25788 0.10957
0.258 0.1077
0.25812 0.10223
0.25825 0.08934
0.25838 0.075489
0.2585 0.055945
0.25862 0.035308
0.25875 0.0095661
0.25888 -0.013114
0.259 -0.031539
0.25912 -0.0558
0.25925 -0.062196
0.25938 -0.066793
0.2595 -0.062126
0.25962 -0.056829
0.25975 -0.047748
0.25988 -0.036522
0.26 -0.02976
0.26012 -0.023185
0.26025 -0.019794
0.26038 -0.017897
0.2605 -0.019495
0.26062 -0.017452
0.26075 -0.027842
0.26088 -0.04047
0.261 -0.049082
0.26112 -0.058103
0.26125 -0.064729
0.26138 -0.068485
0.2615 -0.068114
0.26162 -0.057651
0.26175 -0.052057
0.26188 -0.039612
0.262 -0.02516
0.26212 -0.005568
0.26225 0.010998
0.26238 0.028999
0.2625 0.04432
0.26262 0.050999
0.26275 0.055942
0.26288 0.05541
0.263 0.046125
0.26312 0.037935
0.26325 0.033916
0.26338 0.027076
0.2635 0.015808
0.26362 0.01195
0.26375 0.00294
0.26388 -0.0065024
0.264 -0.0068808
0.26412 -0.00094257
0.26425 0.0038845
0.26438 0.013447
0.2645 0.02448
0.26462 0.029857
0.26475 0.028232
0.26488 0.029685
0.265 0.025074
0.26512 0.013662
0.26525 0.0064228
0.26538 -0.0033574
0.2655 -0.017465
0.26562 -0.023143
0.26575 -0.031143
0.26587 -0.038688
0.266 -0.05199
0.26613 -0.057911
0.26625 -0.054482
0.26637 -0.047788
0.2665 -0.035249
0.26663 -0.019934
0.26675 -0.0061606
0.26687 0.008533
0.267 0.021143
0.26713 0.029271
0.26725 0.03875
0.26737 0.044354
0.2675 0.046604
0.26763 0.042838
0.26775 0.036117
0.26787 0.030136
0.268 0.027762
0.26813 0.025029
0.26825 0.024173
0.26837 0.023423
0.2685 0.017838
0.26863 0.015693
0.26875 0.014208
0.26887 0.019874
0.269 0.023284
0.26913 0.029898
0.26925 0.032454
0.26937 0.033185
0.2695 0.026961
0.26963 0.02187
0.26975 0.013789
0.26987 0.00049754
0.27 -0.0022229
0.27013 -0.007421
0.27025 -0.012262
0.27037 -0.021173
0.2705 -0.031624
0.27063 -0.040498
0.27075 -0.051955
0.27087 -0.05002
0.271 -0.047821
0.27113 -0.045475
0.27125 -0.039457
0.27137 -0.023359
0.2715 -0.031806
0.27163 -0.029524
0.27175 -0.0242
0.27187 -0.023051
0.272 -0.011164
0.27213 -0.011679
0.27225 -0.011482
0.27237 -0.012429
0.2725 -0.014326
0.27263 -0.015949
0.27275 -0.01771
0.27287 -0.015199
0.273 -0.012707
0.27313 -0.012601
0.27325 -0.011434
0.27337 -0.0050502
0.2735 -0.0040699
0.27363 0.0029467
0.27375 0.012421
0.27387 0.017669
0.274 0.021709
0.27413 0.023448
0.27425 0.020307
0.27437 0.017294
0.2745 0.013469
0.27463 0.0090532
0.27475 0.010355
0.27487 0.012194
0.275 0.010307
0.27513 0.010608
0.27525 0.0089578
0.27537 0.0045224
0.2755 0.00051604
0.27563 0.0060976
0.27575 0.011271
0.27587 0.013744
0.276 0.019299
0.27613 0.022401
0.27625 0.022241
0.27637 0.01678
0.2765 0.015169
0.27663 0.012087
0.27675 0.0046344
0.27687 0.0021408
0.277 -0.0016092
0.27713 -0.0056095
0.27725 -0.0053216
0.27737 -0.010256
0.2775 -0.013072
0.27763 -0.016955
0.27775 -0.018331
0.27787 -0.018564
0.278 -0.015574
0.27813 -0.0084369
0.27825 -0.0034882
0.27837 0.0024895
0.2785 0.0062581
0.27863 0.0090216
0.27875 0.0093806
0.27887 0.010366
0.279 0.012764
0.27913 0.012919
0.27925 0.01016
0.27937 0.0097043
0.2795 0.0089254
0.27963 0.0073946
0.27975 0.0040234
0.27987 0.0044222
0.28 0.001263
0.28013 0.00094783
0.28025 0.003631
0.28037 0.0054809
0.2805 0.0085508
0.28063 0.013649
0.28075 0.013417
0.28087 0.01438
0.281 0.01111
0.28113 0.0076744
0.28125 0.0049593
0.28137 0.00061343
0.2815 -0.0009738
0.28163 -0.007033
0.28175 -0.0096059
0.28187 -0.013513
0.282 -0.015057
0.28213 -0.018931
0.28225 -0.020588
0.28237 -0.024042
0.2825 -0.021415
0.28263 -0.019341
0.28275 -0.020696
0.28287 -0.018309
0.283 -0.017212
0.28313 -0.016028
0.28325 -0.016444
0.28337 -0.017379
0.2835 -0.016142
0.28363 -0.014007
0.28375 -0.012395
0.28387 -0.012438
0.284 -0.010472
0.28413 -0.0098677
0.28425 -0.0087717
0.28437 -0.00882
0.2845 -0.0080442
0.28463 -0.0023359
0.28475 0.0073143
0.28487 0.0068622
0.285 0.0083842
0.28513 0.010294
0.28525 0.017308
0.28537 0.020354
0.2855 0.020287
0.28563 0.017859
0.28575 0.012083
0.28587 0.014755
0.286 0.014538
0.28613 0.0082782
0.28625 0.0092216
0.28637 0.0088435
0.2865 0.0053974
0.28663 0.00398
0.28675 0.0034424
0.28687 0.0025602
0.287 0.00204
0.28713 0.0042592
0.28725 0.0041336
0.28737 0.0044491
0.2875 0.005145
0.28763 0.0053147
0.28775 0.0054679
0.28787 0.002914
0.288 0.0039609
0.28813 0.0016753
0.28825 -0.00062606
0.28837 -0.00074973
0.2885 0.0014801
0.28863 0.001562
0.28875 -0.0041601
0.28887 -0.008816
0.289 -0.011602
0.28913 -0.015919
0.28925 -0.012934
0.28937 -0.014243
0.2895 -0.010544
0.28963 -0.0057811
0.28975 -0.003286
0.28987 0.00049141
0.29 0.0053236
0.29013 0.010231
0.29025 0.012774
0.29037 0.01419
0.2905 0.014666
0.29063 0.012765
0.29075 0.013229
0.29087 0.0091946
0.291 0.0051049
0.29113 0.0046108
0.29125 0.0012762
0.29137 -0.00015841
0.2915 0.0019791
0.29163 0.0011284
0.29175 0.002072
0.29187 0.0041802
0.292 0.0060798
0.29213 0.010941
0.29225 0.011978
0.29237 0.013482
0.2925 0.0098165
0.29263 0.007867
0.29275 0.0023832
0.29287 0.00082458
0.293 -0.0053016
0.29313 -0.0070395
0.29325 -0.010311
0.29337 -0.013136
0.2935 -0.017444
0.29363 -0.020063
0.29375 -0.02007
0.29387 -0.021688
0.294 -0.019989
0.29413 -0.014673
0.29425 -0.014301
0.29437 -0.010973
0.2945 -0.0080556
0.29463 -0.0099388
0.29475 -0.011426
0.29487 -0.010772
0.295 -0.009926
0.29513 -0.0084555
0.29525 -0.0078881
0.29537 -0.0074742
0.2955 -0.01039
0.29563 -0.010501
0.29575 -0.01044
0.29587 -0.0071938
0.296 -0.004982
0.29613 -0.0010214
0.29625 0.0030328
0.29637 0.0058062
0.2965 0.01151
0.29663 0.011837
0.29675 0.01229
0.29688 0.016083
0.297 0.014604
0.29712 0.016445
0.29725 0.013127
0.29738 0.017716
0.2975 0.014917
0.29762 0.016401
0.29775 0.01642
0.29788 0.015869
0.298 0.013492
0.29812 0.0098895
0.29825 0.0078087
0.29838 0.0067406
0.2985 0.0053006
0.29862 0.0025171
0.29875 0.0023613
0.29888 0.00314
0.299 0.001406
0.29912 -0.00155
0.29925 -0.00038991
0.29938 -0.0039917
0.2995 -0.0050732
0.29962 -0.0030772
0.29975 -0.0033241
0.29988 -0.0023984
0.3 4.4059e-05
0.30012 -0.0013889
0.30025 -0.0040751
0.30038 -0.0014022
0.3005 -0.0051985
0.30062 -0.0048422
0.30075 -0.0062348
0.30088 -0.0049494
0.301 -0.0055219
0.30112 -0.00046639
0.30125 -0.0018741
0.30138 -0.00012002
0.3015 -0.001728
0.30162 -0.0021092
0.30175 0.00093228
0.30188 0.0019591
0.302 0.0033624
0.30212 0.0026463
0.30225 0.0034288
0.30238 0.0014356
0.3025 0.0010753
0.30262 -0.0017857
0.30275 -0.0014497
0.30288 -0.0058002
0.303 -0.00067719
0.30312 -0.0049732
0.30325 -0.0066394
0.30338 -0.0037374
0.3035 -0.0044442
0.30362 -0.00064026
0.30375 0.0017137
0.30388 -0.0016274
0.304 0.001023
0.30412 0.0030238
0.30425 0.0054538
0.30438 -0.0014534
0.3045 -0.0016879
0.30462 -0.0027511
0.30475 -0.0078631
0.30488 -0.0019979
0.305 -0.0069643
0.30512 -0.0073538
0.30525 -0.010373
0.30538 -0.010053
0.3055 -0.011698
0.30562 -0.0065541
0.30575 0.00015257
0.30588 -0.0056995
0.306 -0.0038063
0.30612 -0.00039875
0.30625 0.0020845
0.30638 0.0048774
0.3065 0.0035848
0.30662 0.00012492
0.30675 -0.000642
0.30688 0.0030765
0.307 0.0023928
0.30712 -0.00124
0.30725 4.4764e-05
0.30738 -0.002389
0.3075 0.0017801
0.30762 -0.00060544
0.30775 0.0026993
0.30788 0.007476
0.308 0.0047786
0.30812 0.011226
0.30825 0.0038493
0.30838 0.0074116
0.3085 0.0073275
0.30862 0.012919
0.30875 0.010779
0.30888 0.010399
0.309 0.012586
0.30912 0.0067592
0.30925 0.0063665
0.30938 0.0098119
0.3095 0.0035991
0.30962 0.0014268
0.30975 0.00082142
0.30988 -0.0045823
0.31 -0.0063369
0.31012 -0.0013081
0.31025 -0.004088
0.31038 -0.012242
0.3105 -0.0095294
0.31062 -0.0060627
0.31075 -0.0066148
0.31088 -0.0056039
0.311 -0.0047582
0.31112 -0.012078
0.31125 -0.0040487
0.31138 -0.0077323
0.3115 -0.0046333
0.31162 -0.0096021
0.31175 0.0053268
0.31188 -0.0026979
0.312 -0.0051731
0.31212 -0.0052815
0.31225 -0.0071502
0.31238 0.0033612
0.3125 -0.0083089
0.31262 -0.00010324
0.31275 -0.0071311
0.31288 0.0033971
0.313 -0.0020404
0.31312 0.0059947
0.31325 0.0035357
0.31338 -0.002813
0.3135 0.0079618
0.31362 0.0054939
0.31375 0.0067822
0.31388 0.019013
0.314 0.0053264
0.31412 0.0048844
0.31425 0.0067662
0.31438 0.014037
0.3145 0.008057
0.31462 0.019876
0.31475 0.0050756
0.31488 0.002249
0.315 0.0022561
0.31512 0.0069821
0.31525 -0.0072488
0.31538 -0.0043474
0.3155 0.0023856
0.31562 -0.0056977
0.31575 -0.0038581
0.31588 -0.00011531
0.316 -0.011833
0.31612 -0.013183
0.31625 -0.0039537
0.31638 0.0085957
0.3165 -0.0066435
0.31662 -0.0065467
0.31675 -0.011375
0.31688 -0.0041985
0.317 0.0078559
0.31712 -9.608e-05
0.31725 -0.018371
0.31738 -0.01275
0.3175 -0.00056597
0.31762 -0.003315
0.31775 -0.0068003
0.31788 -0.011921
0.318 -0.012668
0.31812 -0.0085847
0.31825 -0.0084444
0.31838 -0.0078738
0.3185 -0.0082379
0.31862 -0.011285
0.31875 -0.0089878
0.31888 -0.013002
0.319 -0.0042285
0.31912 -0.001853
0.31925 -0.0064733
0.31938 0.0056201
0.3195 0.012259
0.31962 0.02254
0.31975 0.0021148
0.31988 0.0032267
0.32 0.0042664
0.32012 0.013877
0.32025 0.012808
0.32038 0.0048717
0.3205 -0.017465
0.32062 -0.0056697
0.32075 0.011344
0.32088 0.017445
0.321 0.015465
0.32112 0.0092693
0.32125 0.016031
0.32138 0.0038889
0.3215 0.018404
0.32162 0.028798
0.32175 0.029752
0.32188 0.014112
0.322 0.0097568
0.32212 -0.001696
0.32225 0.016137
0.32238 0.020004
0.3225 -0.0099588
0.32262 -0.020513
0.32275 -0.0089909
0.32288 -0.0042213
0.323 -0.0088578
0.32312 -0.014626
0.32325 -0.016099
0.32338 -0.0069456
0.3235 0.00073128
0.32362 0.0071018
0.32375 0.00093007
0.32388 0.0066892
0.324 0.012167
0.32412 0.0054962
0.32425 0.0085128
0.32438 0.039683
0.3245 0.076441
0.32462 0.12475
0.32475 0.097658
0.32488 0.074608
0.325 0.05614
0.32512 0.056819
0.32525 0.049272
0.32538 0.024399
0.3255 -0.029867
0.32562 -0.099752
0.32575 -0.16319
0.32588 -0.17385
0.326 -0.17733
0.32612 -0.18049
0.32625 -0.18201
0.32638 -0.19722
0.3265 -0.17789
0.32662 -0.13496
0.32675 -0.063667
0.32688 -0.013607
0.327 0.019104
0.32712 0.029478
0.32725 0.045781
0.32738 0.056689
0.3275 0.085865
0.32762 0.088807
0.32775 0.077156
0.32788 0.033395
0.328 0.012764
0.32812 0.0049208
0.32825 0.019717
0.32837 0.032584
0.3285 0.03903
0.32863 0.029996
0.32875 0.032081
0.32887 0.062557
0.329 0.093105
0.32913 0.13156
0.32925 0.14913
0.32937 0.12814
0.3295 0.10074
0.32963 0.092937
0.32975 0.085749
0.32987 0.074828
0.33 0.044369
0.33013 0.0019374
0.33025 -0.04173
0.33037 -0.0613
0.3305 -0.066313
0.33063 -0.064651
0.33075 -0.071533
0.33087 -0.071169
0.331 -0.071612
0.33113 -0.063743
0.33125 -0.022623
0.33137 0.0082869
0.3315 0.029492
0.33163 0.029076
0.33175 0.019707
0.33187 0.02431
0.332 0.023239
0.33213 0.022593
0.33225 -0.00030079
0.33237 -0.027848
0.3325 -0.050052
0.33263 -0.063423
0.33275 -0.058608
0.33287 -0.037601
0.333 -0.034253
0.33313 -0.032178
0.33325 -0.04807
0.33337 -0.043447
0.3335 0.24256
0.33363 0.25281
0.33375 0.1525
0.33387 0.11101
0.334 0.095483
0.33413 0.12272
0.33425 0.11452
0.33437 0.1086
0.3345 -0.066864
0.33463 -0.24865
0.33475 -0.32502
0.33487 -0.2848
0.335 -0.32884
0.33513 -0.25881
0.33525 -0.30919
0.33537 -0.31254
0.3355 -0.32918
0.33563 -0.18973
0.33575 -0.025211
0.33587 0.072223
0.336 0.076859
0.33613 0.073888
0.33625 0.078508
0.33637 0.11924
0.3365 0.1977
0.33663 0.19577
0.33675 0.13257
0.33687 0.029321
0.337 -0.011354
0.33713 -0.027058
0.33725 0.030552
0.33737 0.085256
0.3375 0.05274
0.33763 0.0034055
0.33775 0.023884
0.33787 0.06858
0.338 0.13916
0.33813 0.19436
0.33825 0.23885
0.33837 0.22032
0.3385 0.19065
0.33863 0.21005
0.33875 0.22097
0.33887 0.20042
0.339 0.15113
0.33913 0.079579
0.33925 -0.020131
0.33937 -0.070243
0.3395 -0.071685
0.33963 -0.081956
0.33975 -0.1241
0.33987 -0.14587
0.34 -0.16069
0.34013 -0.15185
0.34025 -0.11345
0.34037 -0.043497
0.3405 -0.0072908
0.34063 -0.035215
0.34075 -0.032725
0.34087 -0.032029
0.341 -0.018761
0.34113 -0.011664
0.34125 -0.008872
0.34137 -0.060077
0.3415 -0.09665
0.34163 -0.11439
0.34175 -0.090521
0.34187 -0.084458
0.342 -0.076342
0.34213 -0.069551
0.34225 -0.068119
0.34237 -0.060653
0.3425 -0.018047
0.34263 0.001733
0.34275 0.035778
0.34287 -0.016939
0.343 0.06399
0.34313 0.24932
0.34325 0.11901
0.34337 0.13855
0.3435 0.050232
0.34363 0.12448
0.34375 0.056456
0.34387 0.10056
0.344 -0.0065556
0.34413 -0.083819
0.34425 -0.19781
0.34437 -0.17213
0.3445 -0.23977
0.34463 -0.2444
0.34475 -0.25653
0.34487 -0.28968
0.345 -0.27481
0.34513 -0.25029
0.34525 -0.11456
0.34537 -0.059091
0.3455 -0.022082
0.34563 -0.01131
0.34575 0.067878
0.34587 0.099716
0.346 0.19836
0.34613 0.21798
0.34625 0.20962
0.34637 0.17125
0.3465 0.17052
0.34663 0.18386
0.34675 0.18216
0.34687 0.1901
0.347 0.15641
0.34713 0.11331
0.34725 0.070687
0.34737 0.10518
0.3475 0.092923
0.34763 0.10902
0.34775 0.087299
0.34787 0.079447
0.348 0.050908
0.34813 0.070686
0.34825 0.079392
0.34837 0.088063
0.3485 0.06421
0.34863 0.022255
0.34875 0.023912
0.34887 -0.0010464
0.349 0.0095051
0.34913 -0.0090249
0.34925 -0.031599
0.34937 -0.090421
0.3495 -0.10766
0.34963 -0.12642
0.34975 -0.10517
0.34987 -0.11069
0.35 -0.10178
0.35013 -0.11354
0.35025 -0.132
0.35037 -0.12155
0.3505 -0.085527
0.35063 -0.037992
0.35075 -0.027444
0.35087 -0.025602
0.351 -0.035746
0.35113 -0.044483
0.35125 -0.03713
0.35137 -0.0096265
0.3515 -0.0072969
0.35163 -0.0057594
0.35175 -0.040618
0.35187 -0.05122
0.352 -0.054529
0.35213 -0.025762
0.35225 -0.010596
0.35237 -0.021363
0.3525 -0.05213
0.35263 -0.080361
0.35275 -0.059321
0.35287 -0.036281
0.353 -0.047734
0.35313 -0.020288
0.35325 0.029632
0.35337 -0.0043938
0.3535 0.0092226
0.35363 0.029237
0.35375 0.10041
0.35387 0.10014
0.354 0.10943
0.35413 0.071841
0.35425 0.048133
0.35437 0.017278
0.3545 0.04488
0.35463 -2.472e-05
0.35475 -0.017222
0.35487 -0.054839
0.355 -0.1002
0.35513 -0.11865
0.35525 -0.10748
0.35537 -0.085438
0.3555 -0.079974
0.35563 -0.06387
0.35575 -0.044873
0.35587 -0.032944
0.356 0.0086312
0.35613 0.072185
0.35625 0.093029
0.35637 0.091081
0.3565 0.086954
0.35663 0.11512
0.35675 0.13011
0.35687 0.149
0.357 0.16429
0.35713 0.15577
0.35725 0.12311
0.35737 0.10242
0.3575 0.10661
0.35763 0.11146
0.35775 0.083922
0.35787 0.064426
0.358 0.059194
0.35813 0.00851
0.35825 0.017205
0.35837 0.016271
0.3585 0.02239
0.35863 -0.0045242
0.35875 -0.015554
0.35887 -0.01996
0.359 -0.036117
0.35913 -0.040177
0.35925 -0.030228
0.35938 -0.040424
0.3595 -0.055437
0.35962 -0.077725
0.35975 -0.080028
0.35988 -0.096809
0.36 -0.11085
0.36012 -0.098344
0.36025 -0.097317
0.36038 -0.11557
0.3605 -0.11312
0.36062 -0.09401
0.36075 -0.086606
0.36088 -0.074518
0.361 -0.057734
0.36112 -0.041964
0.36125 -0.037801
0.36138 -0.021287
0.3615 -0.028862
0.36162 -0.01183
0.36175 -0.0006967
0.36188 -0.0060117
0.362 -0.021165
0.36212 -0.032988
0.36225 -0.040292
0.36238 -0.043688
0.3625 -0.028993
0.36262 -0.028619
0.36275 -0.026797
0.36288 -0.030107
0.363 -0.0077732
0.36312 0.0019783
0.36325 0.02145
0.36338 0.038398
0.3635 0.046384
0.36362 0.054109
0.36375 0.068075
0.36388 0.086756
0.364 0.10049
0.36412 0.096645
0.36425 0.081069
0.36438 0.078832
0.3645 0.070415
0.36462 0.069915
0.36475 0.046212
0.36488 0.037483
0.365 0.02159
0.36512 0.0013283
0.36525 -0.006635
0.36538 -0.003223
0.3655 0.0046036
0.36562 0.010235
0.36575 0.015544
0.36588 0.019958
0.366 0.019687
0.36612 0.020748
0.36625 0.035405
0.36638 0.032972
0.3665 0.019947
0.36662 -0.0011788
0.36675 -0.0038864
0.36688 -0.025918
0.367 -0.035783
0.36712 -0.046445
0.36725 -0.051778
0.36738 -0.067116
0.3675 -0.069731
0.36762 -0.069338
0.36775 -0.061594
0.36788 -0.045383
0.368 -0.026808
0.36812 -0.012866
0.36825 -0.0088131
0.36838 0.0084439
0.3685 0.03446
0.36862 0.053451
0.36875 0.055736
0.36888 0.062715
0.369 0.066035
0.36912 0.061619
0.36925 0.06256
0.36938 0.060558
0.3695 0.044784
0.36962 0.020347
0.36975 0.0033749
0.36988 -0.0031676
0.37 -0.019017
0.37012 -0.022078
0.37025 -0.038627
0.37038 -0.035028
0.3705 -0.032742
0.37062 -0.025846
0.37075 -0.013292
0.37088 -0.0036796
0.371 -0.0060043
0.37112 -0.0070801
0.37125 -0.0025805
0.37138 -2.2709e-05
0.3715 0.0019225
0.37162 -0.0041365
0.37175 -0.012238
0.37188 -0.032349
0.372 -0.037678
0.37212 -0.040923
0.37225 -0.048974
0.37238 -0.058904
0.3725 -0.059268
0.37262 -0.057848
0.37275 -0.052396
0.37288 -0.038172
0.373 -0.024642
0.37312 -0.017635
0.37325 -0.0054473
0.37338 0.0087444
0.3735 0.01672
0.37362 0.030831
0.37375 0.03242
0.37388 0.034988
0.374 0.02637
0.37412 0.035935
0.37425 0.034902
0.37438 0.026547
0.3745 0.020503
0.37462 0.0034088
0.37475 -0.004779
0.37488 -0.012514
0.375 -0.0079078
0.37512 -0.0039046
0.37525 0.0022642
0.37538 -0.0066395
0.3755 -0.002393
0.37562 -0.0022854
0.37575 0.0080981
0.37588 0.015382
0.376 0.021513
0.37612 0.017609
0.37625 0.01153
0.37638 -0.00028644
0.3765 7.3796e-05
0.37662 -0.0016873
0.37675 -0.0065266
0.37688 -0.016555
0.377 -0.030047
0.37712 -0.031272
0.37725 -0.031943
0.37738 -0.022185
0.3775 -0.0073525
0.37762 0.0029547
0.37775 0.0013499
0.37788 0.006191
0.378 0.022334
0.37812 0.036346
0.37825 0.035673
0.37838 0.040303
0.3785 0.041712
0.37862 0.032608
0.37875 0.033513
0.37888 0.039786
0.379 0.035102
0.37912 0.019165
0.37925 0.0090051
0.37938 0.0099106
0.3795 0.0081746
0.37962 0.0097403
0.37975 0.011705
0.37988 0.0012094
0.38 0.0010656
0.38012 0.0032311
0.38025 0.0097164
0.38038 0.0053054
0.3805 0.0045837
0.38062 0.0042653
0.38075 0.0043056
0.38088 -0.0035329
0.381 -0.0036163
0.38112 -0.0092448
0.38125 -0.016676
0.38138 -0.018432
0.3815 -0.025085
0.38162 -0.027975
0.38175 -0.030826
0.38188 -0.035965
0.382 -0.037617
0.38212 -0.035358
0.38225 -0.030206
0.38238 -0.023805
0.3825 -0.019079
0.38262 -0.013245
0.38275 -0.010421
0.38288 -0.012474
0.383 -0.0092287
0.38312 -0.0063176
0.38325 -0.0028411
0.38338 -0.0086837
0.3835 -0.015249
0.38362 -0.020984
0.38375 -0.018859
0.38388 -0.021635
0.384 -0.019648
0.38412 -0.01855
0.38425 -0.017863
0.38438 -0.010874
0.3845 -0.004082
0.38462 0.0059825
0.38475 0.013858
0.38488 0.024311
0.385 0.02618
0.38512 0.024302
0.38525 0.030818
0.38538 0.032579
0.3855 0.028384
0.38562 0.027112
0.38575 0.024782
0.38588 0.015227
0.386 0.010821
0.38612 0.011504
0.38625 0.0070706
0.38638 0.0030321
0.3865 0.002516
0.38662 0.0046662
0.38675 0.0038526
0.38688 0.0083726
0.387 0.010861
0.38712 0.014487
0.38725 0.015391
0.38738 0.022368
0.3875 0.023242
0.38762 0.024881
0.38775 0.020149
0.38788 0.014813
0.388 0.010378
0.38812 0.0073285
0.38825 0.00021659
0.38838 -0.0070603
0.3885 -0.014484
0.38862 -0.021324
0.38875 -0.028356
0.38888 -0.025609
0.389 -0.025061
0.38912 -0.023568
0.38925 -0.022005
0.38938 -0.021043
0.3895 -0.018821
0.38962 -0.015148
0.38975 -0.0073712
0.38988 -0.00048553
0.39 -0.0067441
0.39012 -0.0055152
0.39025 -0.0027278
0.39038 0.00017656
0.3905 -0.0024409
0.39062 -0.001905
0.39075 -0.0031009
0.39087 -0.00063244
0.391 0.00018233
0.39113 0.0016475
0.39125 0.0041995
0.39137 0.0031492
0.3915 0.0029879
0.39163 0.002244
0.39175 0.0057097
0.39187 0.0069218
0.392 0.010497
0.39213 0.010289
0.39225 0.0086929
0.39237 0.0074824
0.3925 0.010388
0.39263 0.013713
0.39275 0.010257
0.39287 0.010455
0.393 0.0093601
0.39313 0.0040366
0.39325 0.00090846
0.39337 0.0041131
0.3935 -0.00095751
0.39363 -0.0037895
0.39375 -0.0072675
0.39387 -0.0040006
0.394 -0.0072048
0.39413 -0.008081
0.39425 -0.0065907
0.39437 -0.008364
0.3945 -0.007715
0.39463 -0.0084852
0.39475 -0.010207
0.39487 -0.0102
0.395 -0.010686
0.39513 -0.010369
0.39525 -0.010889
0.39537 -0.0070753
0.3955 -0.0035968
0.39563 -0.0022417
0.39575 -0.0034305
0.39587 0.00094813
0.396 0.0053277
0.39613 0.010609
0.39625 0.0084649
0.39637 0.01009
0.3965 0.0093758
0.39663 0.0068581
0.39675 0.0078386
0.39687 0.0086435
0.397 0.0063221
0.39713 -0.00050777
0.39725 -0.0024608
0.39737 -0.0024095
0.3975 -0.0022607
0.39763 -0.001431
0.39775 -0.0011671
0.39787 -0.0049401
0.398 -0.0068225
0.39813 -0.0053695
0.39825 -0.0026437
0.39837 -0.0016525
0.3985 -0.0014074
0.39863 -0.0007416
0.39875 -0.00038977
0.39887 -0.00037081
0.399 0.0010921
0.39913 0.0010459
0.39925 0.0027302
0.39937 0.0029002
0.3995 -0.0019457
0.39963 -0.0054519
0.39975 -0.0032954
0.39987 -0.0014995
0.4 -0.00092106
0.40013 -0.0053665
0.40025 -0.0052295
0.40037 -0.0050624
0.4005 -0.00026512
0.40063 0.0029081
0.40075 0.0072955
0.40087 0.007674
0.401 0.0094167
0.40113 0.012335
0.40125 0.015829
0.40137 0.014377
0.4015 0.014537
0.40163 0.011246
0.40175 0.0059388
0.40187 0.0047249
0.402 0.0039703
0.40213 0.0035379
0.40225 -0.00021217
0.40237 -0.0040527
0.4025 -0.0042234
0.40263 -0.0041552
0.40275 -0.0028336
0.40287 -0.00089967
0.403 0.00016925
0.40313 -0.00024754
0.40325 -0.0020695
0.40337 -0.0012253
0.4035 0.0010121
0.40363 -0.0016771
0.40375 -0.003401
0.40387 -0.0071391
0.404 -0.0098528
0.40413 -0.011408
0.40425 -0.012022
0.40437 -0.012416
0.4045 -0.013018
0.40463 -0.012356
0.40475 -0.012468
0.40487 -0.0085976
0.405 -0.0042923
0.40513 -0.0038582
0.40525 -0.00094494
0.40537 0.0025215
0.4055 0.0056182
0.40563 0.0081524
0.40575 0.011149
0.40587 0.006486
0.406 0.0023208
0.40613 -0.00035344
0.40625 0.00067651
0.40637 -0.0020429
0.4065 -0.0033604
0.40663 -0.0061103
0.40675 -0.010187
0.40687 -0.012057
0.407 -0.007296
0.40713 -0.0051853
0.40725 -0.0039604
0.40737 -0.001252
0.4075 0.0021529
0.40763 0.0016482
0.40775 0.003904
0.40787 0.010244
0.408 0.013534
0.40813 0.013052
0.40825 0.012311
0.40837 0.014216
0.4085 0.013675
0.40863 0.012079
0.40875 0.015847
0.40887 0.015215
0.409 0.009013
0.40913 0.0038246
0.40925 0.0045887
0.40937 0.0038742
0.4095 0.0029884
0.40963 -0.00010458
0.40975 -0.0025429
0.40987 -0.0072876
0.41 -0.0056333
0.41013 -0.0040988
0.41025 -0.0048711
0.41037 -0.0056036
0.4105 -0.0043253
0.41063 -0.0035639
0.41075 -0.0043295
0.41087 -0.0018072
0.411 -0.0018431
0.41113 -0.0021106
0.41125 -0.0044982
0.41137 -0.0019968
0.4115 -0.003035
0.41163 -0.0034359
0.41175 -0.0032005
0.41187 -0.0032924
0.412 -0.005306
0.41213 -0.0047801
0.41225 -0.0021686
0.41237 -0.0038451
0.4125 -0.0046075
0.41263 -0.0044563
0.41275 -0.0027265
0.41287 -0.0047146
0.413 -0.0020102
0.41313 0.00021732
0.41325 0.0016924
0.41337 -0.0035196
0.4135 -0.0049748
0.41363 -0.00444
0.41375 -0.0031146
0.41387 -0.00019349
0.414 -0.00013806
0.41413 0.01639
0.41425 -0.0055265
0.41437 -0.0030654
0.4145 -0.014068
0.41463 -0.00086189
0.41475 0.013291
0.41487 0.016768
0.415 0.020117
0.41513 0.015017
0.41525 0.00080152
0.41537 -0.019812
0.4155 0.0090448
0.41563 0.002663
0.41575 0.017672
0.41587 -0.00073112
0.416 -0.0064933
0.41613 -0.01557
0.41625 -0.015567
0.41637 -0.007938
0.4165 -0.0093544
0.41663 0.0090838
0.41675 0.0033157
0.41687 0.001149
0.417 -0.0027989
0.41713 0.010526
0.41725 -0.0010519
0.41737 0.012813
0.4175 0.01182
0.41763 0.012402
0.41775 -0.0030772
0.41787 0.00010196
0.418 0.00095468
0.41813 -0.00027505
0.41825 0.0040555
0.41837 -0.0016964
0.4185 -0.0084037
0.41863 -0.0099309
0.41875 -0.0029775
0.41887 0.0051861
0.419 0.0096318
0.41913 0.0047309
0.41925 0.013981
0.41937 0.0027818
0.4195 0.0031692
0.41963 -0.011575
0.41975 -0.0054543
0.41987 -0.0034564
0.42 0.0030281
0.42013 0.0036709
0.42025 -0.0020099
0.42037 0.00054096
0.4205 -0.0060071
0.42063 -0.0076301
0.42075 -0.0066122
0.42087 0.0050637
0.421 0.0012692
0.42113 0.00083037
0.42125 -0.0098253
0.42137 -0.0043238
0.4215 -0.012449
0.42163 0.0029669
0.42175 -0.0035512
0.42188 0.0020906
0.422 -0.0066248
0.42212 -0.0090553
0.42225 -0.0083194
0.42238 -0.0061488
0.4225 0.0059775
0.42262 0.0022482
0.42275 0.0058789
0.42288 -0.0061389
0.423 0.0024303
0.42312 -0.0051752
0.42325 0.0042893
0.42338 0.0027982
0.4235 0.0039057
0.42362 -0.0054118
0.42375 -0.01123
0.42388 -0.003902
0.424 0.00037973
0.42412 0.010484
0.42425 0.0072728
0.42438 0.0021474
0.4245 -0.0062346
0.42462 -0.0045382
0.42475 0.0063695
0.42488 0.015671
0.425 0.01082
0.42512 0.0015678
0.42525 0.00096198
0.42538 0.0074289
0.4255 0.01802
0.42562 0.028183
0.42575 0.023549
0.42588 0.021286
0.426 0.0018842
0.42612 -0.010492
0.42625 -0.019885
0.42638 -0.013762
0.4265 -0.008457
0.42662 -0.0030291
0.42675 -2.857e-05
0.42688 -0.0074912
0.427 -0.018852
0.42712 -0.015415
0.42725 0.001906
0.42738 0.015623
0.4275 0.015697
0.42762 0.015896
0.42775 0.0049574
0.42788 -0.002605
0.428 -0.010349
0.42812 -0.0023912
0.42825 -0.0028947
0.42838 -0.012151
0.4285 -0.017642
0.42862 -0.028018
0.42875 -0.030445
0.42888 -0.018502
0.429 0.0014773
0.42912 0.0067288
0.42925 0.010212
0.42938 -0.0044105
0.4295 -0.00089641
0.42962 -0.0058068
0.42975 0.012618
0.42988 0.026546
0.43 0.031945
0.43012 0.016934
0.43025 -0.011526
0.43038 -0.021618
0.4305 -0.027052
0.43062 -0.0080421
0.43075 0.0048546
0.43088 0.026535
0.431 0.016785
0.43112 0.010764
0.43125 -0.010695
0.43138 -0.011481
0.4315 -0.025912
0.43162 -0.006804
0.43175 0.0061226
0.43188 0.022367
0.432 0.014406
0.43212 0.0054654
0.43225 -0.021819
0.43238 -0.040466
0.4325 -0.03374
0.43262 0.0078749
0.43275 0.050837
0.43288 0.06957
0.433 0.048622
0.43312 -0.0048733
0.43325 -0.022894
0.43338 -0.040837
0.4335 -0.0070329
0.43362 0.012728
0.43375 0.021645
0.43388 -0.0043047
0.434 -0.038491
0.43412 -0.059527
0.43425 -0.053722
0.43438 -0.016452
0.4345 0.010859
0.43462 0.038418
0.43475 0.033046
0.43488 0.028082
0.435 0.0057311
0.43512 0.0098351
0.43525 0.010339
0.43538 0.018279
0.4355 0.024934
0.43562 0.020057
0.43575 0.008423
0.43588 -0.016204
0.436 -0.029182
0.43612 -0.035816
0.43625 -0.018826
0.43638 -0.011018
0.4365 -0.00082791
0.43662 -0.005617
0.43675 -0.023133
0.43688 -0.029053
0.437 -0.025933
0.43712 -0.010078
0.43725 0.011265
0.43738 0.029676
0.4375 0.03239
0.43762 0.020023
0.43775 0.0058759
0.43788 0.018489
0.438 0.04155
0.43812 0.057733
0.43825 0.052163
0.43838 0.012928
0.4385 -0.026206
0.43862 -0.056852
0.43875 -0.065015
0.43888 -0.063226
0.439 -0.052532
0.43912 -0.039431
0.43925 -0.027957
0.43938 -0.023106
0.4395 -0.0041834
0.43962 0.020961
0.43975 0.049843
0.43988 0.073159
0.44 0.087284
0.44012 0.083604
0.44025 0.061097
0.44038 0.025846
0.4405 -0.0052064
0.44062 -0.034333
0.44075 -0.059347
0.44088 -0.055582
0.441 -0.0525
0.44112 -0.027869
0.44125 -0.027181
0.44138 -0.02059
0.4415 -0.015631
0.44162 0.013614
0.44175 0.046441
0.44188 0.07208
0.442 0.068499
0.44212 0.037366
0.44225 0.0057274
0.44238 -0.027246
0.4425 -0.044288
0.44262 -0.060696
0.44275 -0.062395
0.44288 -0.064747
0.443 -0.050493
0.44312 -0.0227
0.44325 -0.0069285
0.44338 0.029864
0.4435 0.039194
0.44362 0.052693
0.44375 0.052282
0.44388 0.049205
0.444 0.069053
0.44412 0.060257
0.44425 0.032344
0.44438 -0.018698
0.4445 -0.057932
0.44462 -0.083959
0.44475 -0.08159
0.44488 -0.073546
0.445 -0.046417
0.44512 -0.039634
0.44525 -0.024216
0.44538 -0.015115
0.4455 0.021273
0.44562 0.044825
0.44575 0.056958
0.44588 0.064886
0.446 0.068585
0.44612 0.066085
0.44625 0.068869
0.44638 0.037771
0.4465 0.0029406
0.44662 -0.025227
0.44675 -0.046808
0.44688 -0.043665
0.447 -0.040411
0.44712 -0.030807
0.44725 -0.032391
0.44738 -0.027854
0.4475 -0.033169
0.44762 -0.024331
0.44775 0.00897
0.44788 0.025266
0.448 0.049611
0.44812 0.049453
0.44825 0.031337
0.44838 0.028867
0.4485 0.036759
0.44862 0.029634
0.44875 0.01719
0.44888 0.0078016
0.449 -0.023453
0.44912 -0.028056
0.44925 -0.033622
0.44938 -0.033434
0.4495 -0.042339
0.44962 -0.043578
0.44975 -0.03908
0.44988 -0.02802
0.45 0.0006938
0.45012 0.010743
0.45025 0.016059
0.45038 0.020129
0.4505 0.024777
0.45062 0.016404
0.45075 0.022996
0.45088 0.027907
0.451 0.012846
0.45112 0.0034124
0.45125 -0.022237
0.45138 -0.023537
0.4515 -0.025138
0.45162 -0.022774
0.45175 -0.017758
0.45188 -0.0085966
0.452 -0.0075402
0.45212 -0.03428
0.45225 -0.03533
0.45238 -0.0051189
0.4525 0.037139
0.45262 0.045406
0.45275 0.032186
0.45288 0.0022122
0.453 0.0048321
0.45312 0.0052545
0.45325 -0.016707
0.45337 -0.00091151
0.4535 0.008249
0.45363 0.019733
0.45375 0.015451
0.45387 0.00048131
0.454 -0.016604
0.45413 -0.013474
0.45425 -0.00024968
0.45437 0.0030529
0.4545 0.0222
0.45463 0.021697
0.45475 0.016014
0.45487 0.0011292
0.455 -0.015559
0.45513 -0.025921
0.45525 -0.023328
0.45537 0.0022333
0.4555 0.0157
0.45563 0.025269
0.45575 0.011056
0.45587 -0.0027602
0.456 -0.018817
0.45613 -0.010998
0.45625 0.0011738
0.45637 0.01135
0.4565 0.029723
0.45663 0.010798
0.45675 0.0090653
0.45687 -0.025398
0.457 -0.02055
0.45713 -0.02409
0.45725 -0.0040407
0.45737 0.0025514
0.4575 0.00070791
0.45763 0.018181
0.45775 0.010262
0.45787 0.001312
0.458 -0.012816
0.45813 -0.0090599
0.45825 -0.0015558
0.45837 0.011308
0.4585 0.02362
0.45863 0.017301
0.45875 0.010721
0.45887 -0.019951
0.459 -0.029048
0.45913 -0.034265
0.45925 -0.01082
0.45937 -0.0007488
0.4595 0.013339
0.45963 0.018495
0.45975 0.017492
0.45987 0.0048456
0.46 -0.01409
0.46013 -0.014961
0.46025 -0.0084915
0.46037 0.0081206
0.4605 0.0054083
0.46063 0.0073518
0.46075 -0.0014787
0.46087 -0.018418
0.461 -0.025745
0.46113 -0.017808
0.46125 -0.0094001
0.46137 0.0083281
0.4615 0.011202
0.46163 0.013337
0.46175 0.0030811
0.46187 0.00037559
0.462 0.001963
0.46213 0.0014532
0.46225 -0.0019307
0.46237 -0.0018827
0.4625 0.015898
0.46263 0.022808
0.46275 0.0072002
0.46287 -0.017317
0.463 -0.025916
0.46313 -0.0023672
0.46325 0.010842
0.46337 0.023621
0.4635 0.0090372
0.46363 0.0044448
0.46375 -0.0035475
0.46387 -0.0099465
0.464 -0.0041194
0.46413 -0.006787
0.46425 0.0023783
0.46437 0.014049
0.4645 0.00010848
0.46463 -0.0060923
0.46475 -0.01214
0.46487 -0.0040437
0.465 0.0020679
0.46513 0.0080908
0.46525 -0.0023767
0.46537 0.0062242
0.4655 0.0086774
0.46563 0.010313
0.46575 0.001564
0.46587 -0.009743
0.466 -0.010403
0.46613 -0.013408
0.46625 -0.0083492
0.46637 -0.0054661
0.4665 -0.0014816
0.46663 0.0063261
0.46675 0.0013391
0.46687 0.0012761
0.467 0.00035075
0.46713 -0.0048695
0.46725 -0.00070008
0.46737 0.0057199
0.4675 -0.00051585
0.46763 0.0039026
0.46775 0.0028549
0.46787 -0.0027561
0.468 -7.1488e-05
0.46813 -0.009102
0.46825 -0.0053222
0.46837 -0.0073071
0.4685 -0.0059825
0.46863 0.0036481
0.46875 0.00341
0.46887 0.0022196
0.469 0.0012853
0.46913 0.0070387
0.46925 0.0054865
0.46937 0.016454
0.4695 0.0057617
0.46963 -0.0015929
0.46975 -0.0095297
0.46987 -0.025802
0.47 -0.0096732
0.47013 -0.01298
0.47025 0.009804
0.47037 0.0077013
0.4705 0.007451
0.47063 0.0051931
0.47075 -0.011696
0.47087 -0.00083228
0.471 -0.0034422
0.47113 0.013535
0.47125 0.024787
0.47137 0.023413
0.4715 0.021129
0.47163 0.0038937
0.47175 -0.0030335
0.47187 -0.018266
0.472 -0.014892
0.47213 -0.021285
0.47225 -0.01154
0.47237 -0.017725
0.4725 -0.017425
0.47263 -0.0047594
0.47275 -0.006958
0.47287 0.012227
0.473 0.0069472
0.47313 0.0094856
0.47325 0.0045071
0.47337 -0.0016377
0.4735 0.0056816
0.47363 0.007939
0.47375 0.016502
0.47387 0.0056175
0.474 -0.0056625
0.47413 -0.012196
0.47425 -0.021719
0.47437 -0.0054715
0.4745 0.002349
0.47463 0.011881
0.47475 0.0072755
0.47487 0.004906
0.475 0.0038876
0.47513 -0.0055318
0.47525 -0.0035747
0.47537 -0.012989
0.4755 -0.0057216
0.47563 0.0064114
0.47575 0.0042938
0.47587 0.0064861
0.476 0.00075644
0.47613 0.0017602
0.47625 0.0063601
0.47637 -0.0023651
0.4765 0.0036625
0.47663 0.00078418
0.47675 0.0095481
0.47687 0.0069965
0.477 0.0078514
0.47713 0.0060294
0.47725 -0.0037501
0.47737 -0.0018098
0.4775 -0.013822
0.47763 -0.011427
0.47775 -0.0080688
0.47787 -0.0018449
0.478 0.011693
0.47813 0.0069088
0.47825 0.00872
0.47837 0.0062942
0.4785 -0.0061864
0.47863 -0.003073
0.47875 -0.0056586
0.47887 0.0074428
0.479 0.0048477
0.47913 0.0047175
0.47925 -0.0021472
0.47937 -0.010582
0.4795 -0.0070227
0.47963 -0.0096486
0.47975 0.0008213
0.47987 0.00065957
0.48 0.00085606
0.48013 -0.015903
0.48025 -0.028268
0.48037 -0.029611
0.4805 -0.02849
0.48063 -0.013821
0.48075 -0.0052722
0.48087 -0.0014837
0.481 0.0017039
0.48113 0.00054751
0.48125 0.0019013
0.48137 -0.00097085
0.4815 0.00096815
0.48163 0.0074918
0.48175 0.015915
0.48187 0.028582
0.482 0.03182
0.48213 0.033504
0.48225 0.025736
0.48237 0.024462
0.4825 0.016155
0.48263 0.010102
0.48275 0.002986
0.48287 0.0031584
0.483 0.0058856
0.48313 0.0088978
0.48325 0.012539
0.48337 0.016863
0.4835 0.019604
0.48363 0.013366
0.48375 0.0075081
0.48387 -0.010694
0.484 -0.0078357
0.48413 -0.011091
0.48425 -0.002023
0.48438 -0.0093393
0.4845 -0.010072
0.48462 -0.015536
0.48475 0.0035904
0.48488 0.03944
0.485 0.059998
0.48512 0.086878
0.48525 0.088547
0.48538 0.083921
0.4855 0.040732
0.48562 4.5271e-05
0.48575 -0.04961
0.48588 -0.097161
0.486 -0.13037
0.48612 -0.1506
0.48625 -0.16075
0.48638 -0.15622
0.4865 -0.15695
0.48662 -0.14302
0.48675 -0.13186
0.48688 -0.10668
0.487 -0.063113
0.48712 -0.023147
0.48725 0.026406
0.48738 0.05553
0.4875 0.088749
0.48762 0.096007
0.48775 0.09042
0.48788 0.072906
0.488 0.041952
0.48812 0.020597
0.48825 -0.00037062
0.48838 -0.012113
0.4885 -0.014322
0.48862 -0.00054421
0.48875 0.017944
0.48888 0.038764
0.489 0.063589
0.48912 0.082362
0.48925 0.09377
0.48938 0.10866
0.4895 0.12117
0.48962 0.12386
0.48975 0.11753
0.48988 0.11144
0.49 0.10646
0.49012 0.091063
0.49025 0.075803
0.49038 0.053131
0.4905 0.031048
0.49062 0.012149
0.49075 -0.0059832
0.49088 -0.018675
0.491 -0.026505
0.49112 -0.021404
0.49125 -0.024727
0.49138 -0.017417
0.4915 -0.013918
0.49162 -0.011531
0.49175 -0.01607
0.49188 -0.025363
0.492 -0.037527
0.49212 -0.01191
0.49225 0.037755
0.49238 0.04885
0.4925 0.081192
0.49262 0.078189
0.49275 0.059127
0.49288 -0.0099959
0.493 -0.073665
0.49312 -0.1566
0.49325 -0.24372
0.49338 -0.30036
0.4935 -0.34155
0.49362 -0.35332
0.49375 -0.33963
0.49388 -0.30639
0.494 -0.26694
0.49412 -0.21026
0.49425 -0.16307
0.49438 -0.094882
0.4945 -0.034127
0.49462 0.031444
0.49475 0.090097
0.49488 0.14618
0.495 0.18781
0.49512 0.19923
0.49525 0.20228
0.49538 0.17696
0.4955 0.14756
0.49562 0.11186
0.49575 0.083904
0.49588 0.075536
0.496 0.070946
0.49612 0.077397
0.49625 0.080056
0.49638 0.087484
0.4965 0.092133
0.49662 0.090465
0.49675 0.099551
0.49688 0.10806
0.497 0.12877
0.49712 0.14353
0.49725 0.15235
0.49738 0.15561
0.4975 0.13937
0.49762 0.11427
0.49775 0.084097
0.49788 0.051425
0.498 0.020308
0.49812 -0.01108
0.49825 -0.034632
0.49838 -0.052865
0.4985 -0.065424
0.49862 -0.054962
0.49875 -0.044885
0.49888 -0.018666
0.499 0.0053023
0.49912 0.029739
0.49925 0.046243
0.49938 0.041581
0.4995 0.0342
0.49962 0.015729
0.49975 -0.0010437
0.49988 -0.023288
0.5 -0.034403


==> enhanced_example.txt <==
0.000125 -0.076638
0.00025 -0.13677
0.000375 -0.14633
0.0005 -0.16304
0.000625 -0.14377
0.00075 -0.12345
0.000875 -0.10817
0.001 -0.10996
0.001125 -0.068661
0.00125 -0.036345
0.001375 -0.015019
0.0015 0.010974
0.001625 0.021053
0.00175 0.035085
0.001875 0.032626
0.002 0.045915
0.002125 0.036253
0.00225 0.028907
0.002375 0.021557
0.0025 0.016657
0.002625 0.027396
0.00275 0.035508
0.002875 0.052529
0.003 0.061442
0.003125 0.077973
0.00325 0.094457
0.003375 0.10446
0.0035 0.11376
0.003625 0.11265
0.00375 0.11462
0.003875 0.11062
0.004 0.10347
0.004125 0.086926
0.00425 0.070473
0.004375 0.053072
0.0045 0.03119
0.004625 0.020895
0.00475 -0.0056525
0.004875 -0.036227
0.005 -0.061366
0.005125 -0.085612
0.00525 -0.086596
0.005375 -0.098394
0.0055 -0.10967
0.005625 -0.10597
0.00575 -0.090428
0.005875 -0.063661
0.006 -0.042405
0.006125 -0.01634
0.00625 0.0033696
0.006375 0.018601
0.0065 0.02582
0.006625 0.024873
0.00675 0.019856
0.006875 0.011019
0.007 0.0021155
0.007125 -0.0083284
0.00725 -0.013279
0.007375 -0.013279
0.0075 -0.0068633
0.007625 -0.0049949
0.00775 0.0022873
0.007875 0.012905
0.008 0.023821
0.008125 0.030991
0.00825 0.036613
0.008375 0.046506
0.0085 0.054887
0.008625 0.058522
0.00875 0.054863
0.008875 0.041844
0.009 0.022708
0.009125 -0.0018901
0.00925 -0.022753
0.009375 -0.042697
0.0095 -0.060548
0.009625 -0.081637
0.00975 -0.096706
0.009875 -0.099703
0.01 -0.094582
0.010125 -0.083486
0.01025 -0.072273
0.010375 -0.054084
0.0105 -0.029677
0.010625 0.0032443
0.01075 0.024754
0.010875 0.045532
0.011 0.055242
0.011125 0.061166
0.01125 0.059093
0.011375 0.051538
0.0115 0.041009
0.011625 0.029971
0.01175 0.020138
0.011875 0.0086808
0.012 -0.0002216
0.012125 -0.0046321
0.01225 -0.0004053
0.012375 0.00617
0.0125 0.016763
0.012625 0.026576
0.01275 0.044662
0.012875 0.061989
0.013 0.075271
0.013125 0.079217
0.01325 0.078865
0.013375 0.077603
0.0135 0.069215
0.013625 0.058292
0.01375 0.036093
0.013875 0.0092365
0.014 -0.018405
0.014125 -0.042325
0.01425 -0.065031
0.014375 -0.087555
0.0145 -0.10359
0.014625 -0.10595
0.01475 -0.098547
0.014875 -0.086084
0.015 -0.06968
0.015125 -0.048382
0.01525 -0.019442
0.015375 0.010545
0.0155 0.038765
0.015625 0.053002
0.01575 0.060114
0.015875 0.064264
0.016 0.065192
0.016125 0.04981
0.01625 0.027079
0.016375 0.00382
0.0165 -0.01042
0.016625 -0.029504
0.01675 -0.046697
0.016875 -0.060705
0.017 -0.068069
0.017125 -0.068696
0.01725 -0.06142
0.017375 -0.051245
0.0175 -0.038441
0.017625 -0.013915
0.01775 0.01555
0.017875 0.038621
0.018 0.047888
0.018125 0.050174
0.01825 0.046906
0.018375 0.026166
0.0185 -0.0042216
0.018625 -0.041099
0.01875 -0.064853
0.018875 -0.086167
0.019 -0.10805
0.019125 -0.12403
0.01925 -0.12517
0.019375 -0.10933
0.0195 -0.095719
0.019625 -0.086444
0.01975 -0.069596
0.019875 -0.042487
0.02 -0.011928
0.020125 0.014996
0.02025 0.036345
0.020375 0.056587
0.0205 0.080315
0.020625 0.10274
0.02075 0.10766
0.020875 0.097183
0.021 0.093436
0.021125 0.092064
0.02125 0.081657
0.021375 0.066809
0.0215 0.056215
0.021625 0.052877
0.02175 0.042839
0.021875 0.037683
0.022 0.039785
0.022125 0.051061
0.02225 0.05279
0.022375 0.05333
0.0225 0.057746
0.022625 0.070228
0.02275 0.080225
0.022875 0.075994
0.023 0.058084
0.023125 0.03294
0.02325 0.0051587
0.023375 -0.031204
0.0235 -0.06698
0.023625 -0.10201
0.02375 -0.12671
0.023875 -0.13753
0.024 -0.13872
0.024125 -0.12825
0.02425 -0.10864
0.024375 -0.076663
0.0245 -0.04262
0.024625 -0.0062424
0.02475 0.024967
0.024875 0.056508
0.025 0.084496
0.025125 0.096766
0.02525 0.094117
0.025375 0.079918
0.0255 0.060418
0.025625 0.036087
0.02575 0.014964
0.025875 -0.00014951
0.026 -0.0090803
0.026125 -0.019962
0.02625 -0.025178
0.026375 -0.024933
0.0265 -0.021762
0.026625 -0.026573
0.02675 -0.031947
0.026875 -0.033478
0.027 -0.021625
0.027125 -0.0015596
0.02725 0.027448
0.027375 0.052378
0.0275 0.058451
0.027625 0.03838
0.02775 0.013943
0.027875 -0.018786
0.028 -0.055724
0.028125 -0.093893
0.02825 -0.11942
0.028375 -0.12853
0.0285 -0.13041
0.028625 -0.11997
0.02875 -0.10494
0.028875 -0.082627
0.029 -0.063873
0.029125 -0.050649
0.02925 -0.036387
0.029375 -0.0088805
0.0295 0.020327
0.029625 0.035616
0.02975 0.04393
0.029875 0.051053
0.03 0.056265
0.030125 0.054554
0.03025 0.047994
0.030375 0.039502
0.0305 0.034977
0.030625 0.030697
0.03075 0.029249
0.030875 0.033374
0.031 0.046962
0.031125 0.058349
0.03125 0.063386
0.031375 0.061848
0.0315 0.057608
0.031625 0.047126
0.03175 0.046378
0.031875 0.056869
0.032 0.072151
0.032125 0.075294
0.03225 0.072571
0.032375 0.071147
0.0325 0.066963
0.032625 0.046279
0.03275 0.010554
0.032875 -0.034476
0.033 -0.078824
0.033125 -0.10386
0.03325 -0.12126
0.033375 -0.11896
0.0335 -0.10959
0.033625 -0.10217
0.03375 -0.092311
0.033875 -0.069063
0.034 -0.033631
0.034125 0.0011055
0.03425 0.031039
0.034375 0.052677
0.0345 0.062968
0.034625 0.063023
0.03475 0.050041
0.034875 0.029638
0.035 0.0081803
0.035125 -0.0080364
0.03525 -0.021247
0.035375 -0.031169
0.0355 -0.039855
0.035625 -0.036509
0.03575 -0.022983
0.035875 -0.0029259
0.036 0.010468
0.036125 0.021799
0.03625 0.028638
0.036375 0.03636
0.0365 0.042006
0.036625 0.044485
0.03675 0.031129
0.036875 0.0035083
0.037 -0.022287
0.037125 -0.043941
0.03725 -0.063519
0.037375 -0.091556
0.0375 -0.10679
0.037625 -0.10808
0.03775 -0.10977
0.037875 -0.10557
0.038 -0.10309
0.038125 -0.088362
0.03825 -0.06356
0.038375 -0.034726
0.0385 -0.018578
0.038625 -0.0026285
0.03875 0.019761
0.038875 0.042015
0.039 0.057829
0.039125 0.06962
0.03925 0.06737
0.039375 0.070688
0.0395 0.07003
0.039625 0.061568
0.03975 0.048647
0.039875 0.044034
0.04 0.043646
0.040125 0.040049
0.04025 0.038805
0.040375 0.041433
0.0405 0.046449
0.040625 0.051368
0.04075 0.06149
0.040875 0.071685
0.041 0.077221
0.041125 0.080673
0.04125 0.082415
0.041375 0.082484
0.0415 0.082354
0.041625 0.07304
0.04175 0.053122
0.041875 0.028389
0.042 -0.00015905
0.042125 -0.028062
0.04225 -0.055045
0.042375 -0.080699
0.0425 -0.10024
0.042625 -0.11599
0.04275 -0.10617
0.042875 -0.083783
0.043 -0.062648
0.043125 -0.043375
0.04325 -0.020276
0.043375 0.003645
0.0435 0.032222
0.043625 0.05286
0.04375 0.063316
0.043875 0.064528
0.044 0.050166
0.044125 0.04181
0.04425 0.036994
0.044375 0.019361
0.0445 -0.013604
0.044625 -0.036858
0.04475 -0.047963
0.044875 -0.052248
0.045 -0.053293
0.045125 -0.047454
0.04525 -0.033266
0.045375 -0.0055099
0.0455 0.018916
0.045625 0.030914
0.04575 0.034646
0.045875 0.040276
0.046 0.043583
0.046125 0.037157
0.04625 0.01443
0.046375 -0.018378
0.0465 -0.046279
0.046625 -0.069676
0.04675 -0.10222
0.046875 -0.13946
0.047 -0.15577
0.047125 -0.16094
0.04725 -0.15038
0.047375 -0.1278
0.0475 -0.10382
0.047625 -0.068799
0.04775 -0.029388
0.047875 0.0018392
0.048 0.027232
0.048125 0.054298
0.04825 0.075227
0.048375 0.079054
0.0485 0.079402
0.048625 0.077746
0.04875 0.081075
0.048875 0.074426
0.049 0.059454
0.049125 0.053716
0.04925 0.046432
0.049375 0.041534
0.0495 0.033169
0.049625 0.042181
0.04975 0.052866
0.049875 0.07481
0.05 0.08814
0.050125 0.097703
0.05025 0.10703
0.050375 0.11308
0.0505 0.1067
0.050625 0.092714
0.05075 0.074879
0.050875 0.0503
0.051 0.020439
0.051125 -0.0085007
0.05125 -0.038586
0.051375 -0.075707
0.0515 -0.11405
0.051625 -0.13754
0.05175 -0.15276
0.051875 -0.15505
0.052 -0.14632
0.052125 -0.12105
0.05225 -0.092777
0.052375 -0.04524
0.0525 0.00041606
0.052625 0.027818
0.05275 0.040619
0.052875 0.065631
0.053 0.081043
0.053125 0.075337
0.05325 0.062534
0.053375 0.054781
0.0535 0.044782
0.053625 0.020753
0.05375 -0.0023966
0.053875 -0.016257
0.054 -0.022104
0.054125 -0.02449
0.05425 -0.015404
0.054375 0.0081157
0.0545 0.041101
0.054625 0.06914
0.05475 0.088073
0.054875 0.088612
0.055 0.083759
0.055125 0.05838
0.05525 0.033586
0.055375 -0.014874
0.0555 -0.051629
0.055625 -0.0831
0.05575 -0.11963
0.055875 -0.16166
0.056 -0.18527
0.056125 -0.19933
0.05625 -0.19445
0.056375 -0.16642
0.0565 -0.12077
0.056625 -0.065972
0.05675 -0.012384
0.056875 0.033396
0.057 0.062202
0.057125 0.075124
0.05725 0.069641
0.057375 0.058288
0.0575 0.040014
0.057625 0.02236
0.05775 0.0083789
0.057875 0.0025508
0.058 -0.0015456
0.058125 0.001276
0.05825 0.0085331
0.058375 0.026715
0.0585 0.043135
0.058625 0.067522
0.05875 0.10168
0.058875 0.1367
0.059 0.16349
0.059125 0.18333
0.05925 0.18558
0.059375 0.16942
0.0595 0.12723
0.059625 0.071139
0.05975 0.013716
0.059875 -0.02831
0.06 -0.08139
0.060125 -0.11797
0.06025 -0.13199
0.060375 -0.1408
0.0605 -0.15909
0.060625 -0.14831
0.06075 -0.11888
0.060875 -0.089824
0.061 -0.052542
0.061125 -0.0048013
0.06125 0.039557
0.061375 0.050034
0.0615 0.043015
0.061625 0.030492
0.06175 0.0037616
0.061875 -0.039569
0.062 -0.076916
0.062125 -0.090154
0.06225 -0.078611
0.062375 -0.073635
0.0625 -0.053245
0.062625 -0.025301
0.06275 0.0083065
0.062875 0.025125
0.063 0.04178
0.063125 0.070368
0.06325 0.091785
0.063375 0.10905
0.0635 0.13557
0.063625 0.16259
0.06375 0.16088
0.063875 0.15453
0.064 0.11337
0.064125 0.072474
0.06425 0.004707
0.064375 -0.057732
0.0645 -0.12078
0.064625 -0.16229
0.06475 -0.20044
0.064875 -0.21923
0.065 -0.21066
0.065125 -0.18884
0.06525 -0.15578
0.065375 -0.098845
0.0655 -0.03719
0.065625 0.01004
0.06575 0.057139
0.065875 0.081926
0.066 0.087686
0.066125 0.077196
0.06625 0.047137
0.066375 0.01637
0.0665 -0.019371
0.066625 -0.048473
0.06675 -0.070727
0.066875 -0.071313
0.067 -0.067971
0.067125 -0.044991
0.06725 0.00015972
0.067375 0.052747
0.0675 0.10084
0.067625 0.15643
0.06775 0.2024
0.067875 0.24103
0.068 0.25647
0.068125 0.25237
0.06825 0.23426
0.068375 0.18567
0.0685 0.12441
0.068625 0.075635
0.06875 0.0030868
0.068875 -0.076961
0.069 -0.11905
0.069125 -0.12403
0.06925 -0.15345
0.069375 -0.15211
0.0695 -0.10933
0.069625 -0.082212
0.06975 -0.05694
0.069875 -0.021842
0.07 0.0088561
0.070125 0.010171
0.07025 0.010863
0.070375 -0.0067215
0.0705 -0.017066
0.070625 -0.033262
0.07075 -0.069027
0.070875 -0.099335
0.071 -0.094723
0.071125 -0.098869
0.07125 -0.10891
0.071375 -0.084659
0.0715 -0.051698
0.071625 -0.03398
0.07175 -0.0030191
0.071875 0.04869
0.072 0.085996
0.072125 0.10031
0.07225 0.12334
0.072375 0.16803
0.0725 0.18031
0.072625 0.16765
0.07275 0.17692
0.072875 0.18002
0.073 0.13949
0.073125 0.050073
0.07325 -0.010727
0.073375 -0.08098
0.0735 -0.15613
0.073625 -0.21149
0.07375 -0.24519
0.073875 -0.26136
0.074 -0.25049
0.074125 -0.21107
0.07425 -0.16787
0.074375 -0.10098
0.0745 -0.052454
0.074625 -0.0097745
0.07475 0.034607
0.074875 0.06272
0.075 0.067091
0.075125 0.046615
0.07525 0.021262
0.075375 0.005949
0.0755 -0.028606
0.075625 -0.067086
0.07575 -0.076622
0.075875 -0.071382
0.076 -0.067698
0.076125 -0.053204
0.07625 -0.01205
0.076375 0.02112
0.0765 0.062438
0.076625 0.096799
0.07675 0.13497
0.076875 0.16824
0.077 0.19898
0.077125 0.2163
0.07725 0.21923
0.077375 0.21454
0.0775 0.19512
0.077625 0.1669
0.07775 0.11504
0.077875 0.055353
0.078 -0.0081341
0.078125 -0.063416
0.07825 -0.12885
0.078375 -0.15994
0.0785 -0.15761
0.078625 -0.14374
0.07875 -0.11679
0.078875 -0.071644
0.079 -0.026021
0.079125 0.010361
0.07925 0.039065
0.079375 0.04869
0.0795 0.026486
0.079625 -0.0095699
0.07975 -0.057488
0.079875 -0.094954
0.08 -0.13244
0.080125 -0.16334
0.08025 -0.16955
0.080375 -0.15058
0.0805 -0.12233
0.080625 -0.07781
0.08075 -0.02205
0.080875 0.026309
0.081 0.068858
0.081125 0.10601
0.08125 0.1325
0.081375 0.14386
0.0815 0.14008
0.081625 0.13524
0.08175 0.13762
0.081875 0.13158
0.082 0.11166
0.082125 0.10243
0.08225 0.094152
0.082375 0.073128
0.0825 0.0068486
0.082625 -0.043272
0.08275 -0.088452
0.082875 -0.12918
0.083 -0.17517
0.083125 -0.18406
0.08325 -0.17475
0.083375 -0.15496
0.0835 -0.11246
0.083625 -0.061471
0.08375 -0.0062754
0.083875 0.02335
0.084 0.036172
0.084125 0.039199
0.08425 0.036891
0.084375 0.011341
0.0845 -0.02396
0.084625 -0.04339
0.08475 -0.053051
0.084875 -0.072877
0.085 -0.074413
0.085125 -0.055975
0.08525 -0.0278
0.085375 -0.013633
0.0855 0.009873
0.085625 0.045088
0.08575 0.089678
0.085875 0.11026
0.086 0.13264
0.086125 0.15798
0.08625 0.17926
0.086375 0.18057
0.0865 0.17527
0.086625 0.15335
0.08675 0.12442
0.086875 0.094794
0.087 0.054176
0.087125 0.010019
0.08725 -0.031366
0.087375 -0.061767
0.0875 -0.081641
0.087625 -0.092353
0.08775 -0.097357
0.087875 -0.091727
0.088 -0.075928
0.088125 -0.056357
0.08825 -0.035892
0.088375 -0.011219
0.0885 -0.0045138
0.088625 -0.0065596
0.08875 -0.016396
0.088875 -0.035473
0.089 -0.060383
0.089125 -0.087595
0.08925 -0.11451
0.089375 -0.12973
0.0895 -0.13531
0.089625 -0.13694
0.08975 -0.10868
0.089875 -0.079915
0.09 -0.044711
0.090125 -0.0026674
0.09025 0.048129
0.090375 0.086028
0.0905 0.11735
0.090625 0.14288
0.09075 0.15133
0.090875 0.15022
0.091 0.13541
0.091125 0.11006
0.09125 0.093118
0.091375 0.068221
0.0915 0.045343
0.091625 0.021478
0.09175 0.0096471
0.091875 -0.019017
0.092 -0.032354
0.092125 -0.051187
0.09225 -0.077017
0.092375 -0.095417
0.0925 -0.09257
0.092625 -0.10356
0.09275 -0.11335
0.092875 -0.10691
0.093 -0.097097
0.093125 -0.08933
0.09325 -0.075782
0.093375 -0.052922
0.0935 -0.03841
0.093625 -0.028658
0.09375 -0.017706
0.093875 0.0034474
0.094 0.010399
0.094125 0.01452
0.09425 0.021976
0.094375 0.026206
0.0945 0.027779
0.094625 0.030834
0.09475 0.037663
0.094875 0.040038
0.095 0.054415
0.095125 0.064802
0.09525 0.068382
0.095375 0.078802
0.0955 0.0918
0.095625 0.09169
0.09575 0.089818
0.095875 0.10509
0.096 0.10863
0.096125 0.095878
0.09625 0.10052
0.096375 0.10099
0.0965 0.074883
0.096625 0.046433
0.09675 0.022263
0.096875 -0.0081483
0.097 -0.046041
0.097125 -0.072023
0.09725 -0.088862
0.097375 -0.097252
0.0975 -0.097173
0.097625 -0.090253
0.09775 -0.072839
0.097875 -0.04931
0.098 -0.041818
0.098125 -0.038952
0.09825 -0.025557
0.098375 -0.025039
0.0985 -0.044144
0.098625 -0.053745
0.09875 -0.05637
0.098875 -0.069441
0.099 -0.078749
0.099125 -0.068464
0.09925 -0.058504
0.099375 -0.041034
0.0995 -0.013626
0.099625 0.017533
0.09975 0.045645
0.099875 0.074918
0.1 0.10334
0.10013 0.11929
0.10025 0.12356
0.10038 0.137
0.1005 0.13821
0.10063 0.12216
0.10075 0.10554
0.10088 0.11093
0.101 0.091784
0.10113 0.060867
0.10125 0.025764
0.10138 -0.0088989
0.1015 -0.04005
0.10162 -0.092374
0.10175 -0.13044
0.10187 -0.15004
0.102 -0.17663
0.10212 -0.19187
0.10225 -0.17431
0.10237 -0.13565
0.1025 -0.11472
0.10262 -0.082655
0.10275 -0.053011
0.10287 -0.0037064
0.103 0.015291
0.10312 0.0213
0.10325 0.026053
0.10337 0.027973
0.1035 0.025808
0.10362 0.0085675
0.10375 -0.0079877
0.10387 -0.015354
0.104 -0.0094986
0.10412 -0.0087627
0.10425 -0.0092361
0.10437 0.0098032
0.1045 0.040697
0.10462 0.072987
0.10475 0.094498
0.10487 0.12181
0.105 0.14865
0.10512 0.17841
0.10525 0.18087
0.10537 0.16879
0.1055 0.15887
0.10562 0.14927
0.10575 0.10693
0.10587 0.050363
0.106 0.011317
0.10612 -0.018235
0.10625 -0.070469
0.10637 -0.11271
0.1065 -0.12983
0.10662 -0.13186
0.10675 -0.13555
0.10687 -0.12648
0.107 -0.1046
0.10712 -0.075825
0.10725 -0.049594
0.10737 -0.033298
0.1075 -0.018396
0.10762 -0.008952
0.10775 -0.013851
0.10787 -0.030523
0.108 -0.051036
0.10812 -0.065987
0.10825 -0.074764
0.10837 -0.093357
0.1085 -0.10943
0.10862 -0.094102
0.10875 -0.066394
0.10887 -0.051094
0.109 -0.028092
0.10912 0.022121
0.10925 0.069503
0.10938 0.093655
0.1095 0.12396
0.10963 0.15269
0.10975 0.15954
0.10988 0.15196
0.11 0.15682
0.11013 0.1384
0.11025 0.10871
0.11038 0.066371
0.1105 0.03162
0.11063 -0.0054676
0.11075 -0.060832
0.11088 -0.10497
0.111 -0.12033
0.11113 -0.13706
0.11125 -0.16315
0.11138 -0.15895
0.1115 -0.11299
0.11163 -0.090963
0.11175 -0.073694
0.11188 -0.04669
0.112 -0.0022343
0.11213 0.025132
0.11225 0.027891
0.11238 0.0098851
0.1125 0.027343
0.11263 0.035047
0.11275 0.01261
0.11288 -0.020731
0.113 -0.018295
0.11313 -0.018733
0.11325 -0.028304
0.11338 -0.036055
0.1135 -0.020899
0.11363 0.0019015
0.11375 0.026059
0.11388 0.043665
0.114 0.078386
0.11413 0.11286
0.11425 0.13436
0.11438 0.14107
0.1145 0.16034
0.11463 0.16679
0.11475 0.1489
0.11488 0.13216
0.115 0.10924
0.11513 0.079315
0.11525 0.051449
0.11538 0.016799
0.1155 -0.020111
0.11563 -0.036195
0.11575 -0.045106
0.11588 -0.060633
0.116 -0.065783
0.11613 -0.059677
0.11625 -0.05419
0.11638 -0.044684
0.1165 -0.04371
0.11663 -0.04521
0.11675 -0.040852
0.11688 -0.038601
0.117 -0.051011
0.11713 -0.059834
0.11725 -0.064382
0.11737 -0.069571
0.1175 -0.077625
0.11762 -0.087128
0.11775 -0.084471
0.11787 -0.07304
0.118 -0.06978
0.11812 -0.063692
0.11825 -0.041423
0.11837 -0.018031
0.1185 0.002325
0.11862 0.023458
0.11875 0.041872
0.11887 0.056347
0.119 0.073296
0.11912 0.08303
0.11925 0.082201
0.11937 0.080719
0.1195 0.075813
0.11962 0.07345
0.11975 0.066377
0.11987 0.053091
0.12 0.047561
0.12012 0.027841
0.12025 0.0070449
0.12037 -0.010665
0.1205 -0.041347
0.12062 -0.082414
0.12075 -0.093768
0.12087 -0.11172
0.121 -0.13248
0.12112 -0.14693
0.12125 -0.1226
0.12137 -0.10916
0.1215 -0.11122
0.12162 -0.084148
0.12175 -0.059092
0.12187 -0.028447
0.122 -0.0053783
0.12212 0.0049672
0.12225 0.018955
0.12237 0.045362
0.1225 0.053722
0.12262 0.048543
0.12275 0.048773
0.12287 0.051257
0.123 0.050851
0.12312 0.053026
0.12325 0.052307
0.12337 0.058486
0.1235 0.070224
0.12362 0.08177
0.12375 0.08561
0.12387 0.094305
0.124 0.096529
0.12412 0.09237
0.12425 0.085877
0.12437 0.078647
0.1245 0.062133
0.12462 0.043112
0.12475 0.027769
0.12487 0.019357
0.125 0.0097031
0.12512 -0.0011373
0.12525 -0.0074348
0.12537 -0.0034935
0.1255 -0.0043175
0.12562 -0.0093316
0.12575 -0.013818
0.12587 -0.016613
0.126 -0.021734
0.12612 -0.031422
0.12625 -0.046345
0.12637 -0.060711
0.1265 -0.067798
0.12662 -0.076774
0.12675 -0.086936
0.12687 -0.090547
0.127 -0.083996
0.12712 -0.07589
0.12725 -0.064885
0.12737 -0.047974
0.1275 -0.027228
0.12762 -0.0055694
0.12775 0.014139
0.12787 0.030831
0.128 0.047375
0.12812 0.057005
0.12825 0.064908
0.12837 0.064362
0.1285 0.060724
0.12862 0.057687
0.12875 0.051425
0.12887 0.041013
0.129 0.031741
0.12912 0.026434
0.12925 0.013157
0.12937 -0.0061794
0.1295 -0.020142
0.12962 -0.040106
0.12975 -0.062205
0.12987 -0.079695
0.13 -0.09434
0.13012 -0.11385
0.13025 -0.12746
0.13037 -0.12713
0.1305 -0.12149
0.13062 -0.12081
0.13075 -0.11181
0.13087 -0.095078
0.131 -0.076426
0.13112 -0.059062
0.13125 -0.040003
0.13137 -0.017053
0.1315 0.0034423
0.13162 0.021381
0.13175 0.036514
0.13187 0.053562
0.132 0.06452
0.13212 0.069795
0.13225 0.072937
0.13237 0.08102
0.1325 0.086683
0.13262 0.089745
0.13275 0.093131
0.13287 0.098643
0.133 0.10241
0.13312 0.10501
0.13325 0.10551
0.13337 0.10288
0.1335 0.095557
0.13362 0.089783
0.13375 0.080502
0.13387 0.06621
0.134 0.052422
0.13412 0.040629
0.13425 0.026929
0.13437 0.015584
0.1345 0.010053
0.13462 0.0068927
0.13475 0.0010029
0.13487 -0.0032102
0.135 -0.0041847
0.13512 -0.0079376
0.13525 -0.015893
0.13537 -0.026474
0.1355 -0.036794
0.13562 -0.047641
0.13575 -0.060524
0.13587 -0.075811
0.136 -0.085657
0.13612 -0.092016
0.13625 -0.097926
0.13637 -0.095914
0.1365 -0.089249
0.13662 -0.077657
0.13675 -0.061153
0.13687 -0.042664
0.137 -0.023062
0.13712 0.0017606
0.13725 0.025546
0.13737 0.04127
0.1375 0.056054
0.13762 0.068083
0.13775 0.073915
0.13787 0.074786
0.138 0.074553
0.13812 0.06633
0.13825 0.057479
0.13837 0.046217
0.1385 0.035183
0.13862 0.021465
0.13875 0.0075321
0.13887 -0.0067591
0.139 -0.018746
0.13912 -0.033627
0.13925 -0.044936
0.13937 -0.054883
0.1395 -0.06277
0.13962 -0.068889
0.13975 -0.073138
0.13987 -0.076142
0.14 -0.07614
0.14012 -0.073403
0.14025 -0.071865
0.14037 -0.068799
0.1405 -0.062029
0.14062 -0.052753
0.14075 -0.043565
0.14088 -0.03377
0.141 -0.021943
0.14113 -0.0071312
0.14125 0.0062252
0.14138 0.019738
0.1415 0.031371
0.14163 0.042333
0.14175 0.050451
0.14188 0.058483
0.142 0.063876
0.14213 0.067822
0.14225 0.068853
0.14238 0.069228
0.1425 0.067745
0.14263 0.065611
0.14275 0.060664
0.14288 0.055527
0.143 0.049892
0.14313 0.044232
0.14325 0.037807
0.14338 0.03126
0.1435 0.023201
0.14363 0.01692
0.14375 0.011458
0.14388 0.0068001
0.144 0.002073
0.14413 -0.00086813
0.14425 -0.0023565
0.14438 -0.0021103
0.1445 -0.0033182
0.14463 -0.0051815
0.14475 -0.0076823
0.14488 -0.010701
0.145 -0.017849
0.14513 -0.026192
0.14525 -0.032764
0.14538 -0.039178
0.1455 -0.046202
0.14563 -0.051207
0.14575 -0.053392
0.14588 -0.051243
0.146 -0.047785
0.14613 -0.042241
0.14625 -0.034521
0.14638 -0.02447
0.1465 -0.012747
0.14663 -0.00099812
0.14675 0.0098982
0.14688 0.019833
0.147 0.027953
0.14713 0.033425
0.14725 0.036293
0.14738 0.038471
0.1475 0.038546
0.14763 0.035123
0.14775 0.030923
0.14788 0.026306
0.148 0.019834
0.14813 0.012869
0.14825 0.0062392
0.14838 -0.00095913
0.1485 -0.0090804
0.14863 -0.015587
0.14875 -0.022489
0.14888 -0.029188
0.149 -0.035785
0.14913 -0.040199
0.14925 -0.043728
0.14938 -0.046555
0.1495 -0.048565
0.14963 -0.047908
0.14975 -0.046082
0.14988 -0.043149
0.15 -0.038426
0.15013 -0.032655
0.15025 -0.026216
0.15038 -0.018415
0.1505 -0.011214
0.15063 -0.0032772
0.15075 0.0055617
0.15088 0.013372
0.151 0.02054
0.15113 0.028864
0.15125 0.036888
0.15138 0.04319
0.1515 0.048781
0.15163 0.054274
0.15175 0.059114
0.15188 0.062555
0.152 0.064841
0.15213 0.065216
0.15225 0.064235
0.15238 0.061814
0.1525 0.058349
0.15263 0.05251
0.15275 0.045291
0.15288 0.037936
0.153 0.030231
0.15313 0.02226
0.15325 0.014352
0.15338 0.006916
0.1535 0.00017337
0.15363 -0.0068728
0.15375 -0.014072
0.15388 -0.019257
0.154 -0.024137
0.15413 -0.029668
0.15425 -0.035343
0.15438 -0.040301
0.1545 -0.045779
0.15463 -0.050972
0.15475 -0.054658
0.15488 -0.055529
0.155 -0.056026
0.15513 -0.052948
0.15525 -0.047339
0.15538 -0.040048
0.1555 -0.0313
0.15563 -0.020372
0.15575 -0.010487
0.15588 0.00017775
0.156 0.01155
0.15613 0.0225
0.15625 0.02932
0.15637 0.035962
0.1565 0.040497
0.15662 0.042198
0.15675 0.040804
0.15687 0.038066
0.157 0.032896
0.15712 0.026977
0.15725 0.019268
0.15737 0.010741
0.1575 0.0016145
0.15762 -0.0073906
0.15775 -0.015402
0.15787 -0.021557
0.158 -0.026757
0.15812 -0.031385
0.15825 -0.034956
0.15837 -0.036322
0.1585 -0.037072
0.15862 -0.037893
0.15875 -0.038705
0.15887 -0.038914
0.159 -0.038763
0.15912 -0.038092
0.15925 -0.036803
0.15937 -0.034451
0.1595 -0.031161
0.15962 -0.026126
0.15975 -0.020956
0.15987 -0.016142
0.16 -0.010642
0.16012 -0.0044047
0.16025 0.0014399
0.16037 0.0077484
0.1605 0.01399
0.16062 0.020715
0.16075 0.026719
0.16087 0.031865
0.161 0.036569
0.16112 0.041423
0.16125 0.045549
0.16137 0.048272
0.1615 0.049075
0.16162 0.049927
0.16175 0.050913
0.16187 0.050284
0.162 0.048102
0.16212 0.045951
0.16225 0.04402
0.16237 0.041007
0.1625 0.038194
0.16262 0.035461
0.16275 0.032053
0.16287 0.028119
0.163 0.02405
0.16312 0.01798
0.16325 0.0098246
0.16337 0.00089028
0.1635 -0.010284
0.16362 -0.02349
0.16375 -0.037099
0.16387 -0.052087
0.164 -0.067743
0.16412 -0.078884
0.16425 -0.08718
0.16437 -0.091248
0.1645 -0.091083
0.16462 -0.08582
0.16475 -0.075469
0.16487 -0.062927
0.165 -0.050297
0.16512 -0.033817
0.16525 -0.014181
0.16537 0.001659
0.1655 0.015021
0.16562 0.029158
0.16575 0.038979
0.16587 0.045034
0.166 0.049727
0.16612 0.052127
0.16625 0.051306
0.16637 0.048812
0.1665 0.04529
0.16662 0.041117
0.16675 0.034116
0.16687 0.026668
0.167 0.018561
0.16712 0.0092913
0.16725 0.00030193
0.16737 -0.0092673
0.1675 -0.01835
0.16762 -0.026821
0.16775 -0.035011
0.16787 -0.040816
0.168 -0.043316
0.16812 -0.046318
0.16825 -0.048332
0.16837 -0.0478
0.1685 -0.046308
0.16862 -0.045633
0.16875 -0.042154
0.16887 -0.036654
0.169 -0.032376
0.16912 -0.028021
0.16925 -0.021006
0.16937 -0.014441
0.1695 -0.0081612
0.16962 -0.0022907
0.16975 0.0046245
0.16987 0.011453
0.17 0.017531
0.17012 0.022575
0.17025 0.027763
0.17037 0.032885
0.1705 0.03745
0.17062 0.042519
0.17075 0.048085
0.17087 0.051797
0.171 0.055467
0.17112 0.059045
0.17125 0.061014
0.17137 0.061419
0.1715 0.061442
0.17162 0.060327
0.17175 0.058864
0.17188 0.056955
0.172 0.054289
0.17213 0.051029
0.17225 0.047853
0.17238 0.044804
0.1725 0.03982
0.17263 0.033952
0.17275 0.028489
0.17288 0.020705
0.173 0.0075209
0.17313 -0.0051895
0.17325 -0.018824
0.17338 -0.03591
0.1735 -0.053803
0.17363 -0.068188
0.17375 -0.081673
0.17388 -0.08769
0.174 -0.088778
0.17413 -0.087997
0.17425 -0.08591
0.17438 -0.07665
0.1745 -0.064184
0.17463 -0.049378
0.17475 -0.033305
0.17488 -0.018226
0.175 -0.0023793
0.17513 0.010604
0.17525 0.020704
0.17538 0.028929
0.1755 0.034216
0.17563 0.036943
0.17575 0.037449
0.17588 0.035161
0.176 0.032671
0.17613 0.029289
0.17625 0.024435
0.17638 0.018852
0.1765 0.013089
0.17663 0.0060191
0.17675 -0.0025451
0.17688 -0.012498
0.177 -0.021974
0.17713 -0.031701
0.17725 -0.040773
0.17738 -0.04869
0.1775 -0.054994
0.17763 -0.058981
0.17775 -0.060303
0.17788 -0.06066
0.178 -0.058097
0.17813 -0.053269
0.17825 -0.046389
0.17838 -0.037577
0.1785 -0.027624
0.17863 -0.01777
0.17875 -0.0079249
0.17888 0.002113
0.179 0.011053
0.17913 0.019475
0.17925 0.026567
0.17938 0.031753
0.1795 0.036253
0.17963 0.039411
0.17975 0.040717
0.17988 0.041097
0.18 0.041477
0.18013 0.041754
0.18025 0.042249
0.18038 0.043695
0.1805 0.045661
0.18063 0.047212
0.18075 0.049453
0.18088 0.05251
0.181 0.055194
0.18113 0.057342
0.18125 0.058213
0.18138 0.058772
0.1815 0.057742
0.18163 0.0532
0.18175 0.045024
0.18188 0.034771
0.182 0.022676
0.18213 0.0064706
0.18225 -0.011466
0.18238 -0.028304
0.1825 -0.045556
0.18263 -0.061594
0.18275 -0.074323
0.18288 -0.083714
0.183 -0.089456
0.18313 -0.088285
0.18325 -0.080606
0.18338 -0.069078
0.1835 -0.055452
0.18363 -0.039306
0.18375 -0.023167
0.18388 -0.006287
0.184 0.010687
0.18413 0.024943
0.18425 0.031418
0.18438 0.035037
0.1845 0.037482
0.18463 0.037435
0.18475 0.03054
0.18488 0.021207
0.185 0.012293
0.18513 0.0064401
0.18525 0.0030165
0.18538 -0.0012893
0.1855 -0.007022
0.18563 -0.0084004
0.18575 -0.0052566
0.18588 -0.0035421
0.186 -0.0035987
0.18613 -0.0045579
0.18625 -0.0044758
0.18638 -0.005342
0.1865 -0.011257
0.18663 -0.021014
0.18675 -0.029746
0.18688 -0.037002
0.187 -0.046627
0.18713 -0.057731
0.18725 -0.06319
0.18738 -0.063566
0.1875 -0.062599
0.18762 -0.054969
0.18775 -0.043378
0.18787 -0.030096
0.188 -0.013446
0.18812 0.0030228
0.18825 0.014362
0.18837 0.025557
0.1885 0.037996
0.18862 0.046899
0.18875 0.051764
0.18887 0.055996
0.189 0.058488
0.18912 0.05754
0.18925 0.05353
0.18937 0.04987
0.1895 0.049691
0.18962 0.050289
0.18975 0.046188
0.18987 0.04021
0.19 0.039517
0.19012 0.040954
0.19025 0.041533
0.19037 0.038914
0.1905 0.039097
0.19062 0.042341
0.19075 0.044076
0.19087 0.037893
0.191 0.026039
0.19112 0.014766
0.19125 0.005165
0.19137 -0.012074
0.1915 -0.037869
0.19162 -0.064143
0.19175 -0.08246
0.19187 -0.095521
0.192 -0.10928
0.19212 -0.12231
0.19225 -0.11545
0.19237 -0.087562
0.1925 -0.064818
0.19262 -0.052061
0.19275 -0.025211
0.19287 0.011835
0.193 0.040454
0.19312 0.0501
0.19325 0.053543
0.19337 0.059604
0.1935 0.062159
0.19362 0.052663
0.19375 0.036839
0.19387 0.022661
0.194 0.012358
0.19412 0.0034593
0.19425 -0.002809
0.19437 -0.0061583
0.1945 -0.0055632
0.19462 -0.00055563
0.19475 0.0066429
0.19487 0.012795
0.195 0.01586
0.19512 0.016985
0.19525 0.018198
0.19537 0.016658
0.1955 0.011321
0.19562 0.0022177
0.19575 -0.011258
0.19587 -0.022657
0.196 -0.031798
0.19612 -0.041503
0.19625 -0.050609
0.19637 -0.057376
0.1965 -0.060392
0.19662 -0.055911
0.19675 -0.049047
0.19687 -0.042942
0.197 -0.03656
0.19712 -0.024025
0.19725 -0.0096722
0.19737 0.0026488
0.1975 0.010908
0.19762 0.016069
0.19775 0.020826
0.19787 0.029233
0.198 0.032107
0.19812 0.027536
0.19825 0.023902
0.19837 0.025431
0.1985 0.026118
0.19862 0.024804
0.19875 0.024116
0.19887 0.026533
0.199 0.031454
0.19912 0.038736
0.19925 0.044978
0.19937 0.048837
0.1995 0.05357
0.19962 0.059553
0.19975 0.063555
0.19987 0.062283
0.2 0.05852
0.20012 0.053652
0.20025 0.048923
0.20037 0.042251
0.2005 0.029241
0.20062 0.013534
0.20075 0.00058736
0.20087 -0.0095663
0.201 -0.021947
0.20112 -0.035641
0.20125 -0.045243
0.20137 -0.048066
0.2015 -0.050589
0.20162 -0.055629
0.20175 -0.056788
0.20187 -0.053679
0.202 -0.054313
0.20212 -0.051558
0.20225 -0.04385
0.20237 -0.035034
0.2025 -0.031082
0.20262 -0.025481
0.20275 -0.015481
0.20287 -0.010067
0.203 -0.010728
0.20312 -0.01004
0.20325 -0.0065431
0.20338 -0.0024723
0.2035 -0.0011542
0.20363 -0.00011877
0.20375 0.0038884
0.20388 0.009695
0.204 0.016596
0.20413 0.022348
0.20425 0.022042
0.20438 0.019786
0.2045 0.019693
0.20463 0.016136
0.20475 0.008084
0.20488 -0.0028327
0.205 -0.013893
0.20513 -0.024788
0.20525 -0.033547
0.20538 -0.042121
0.2055 -0.04953
0.20563 -0.053772
0.20575 -0.053448
0.20588 -0.048346
0.206 -0.039098
0.20613 -0.029353
0.20625 -0.018327
0.20638 -0.0056712
0.2065 0.0062992
0.20663 0.01542
0.20675 0.024433
0.20688 0.030192
0.207 0.030783
0.20713 0.032963
0.20725 0.035283
0.20738 0.036108
0.2075 0.036361
0.20763 0.037298
0.20775 0.03761
0.20788 0.037516
0.208 0.037505
0.20813 0.038886
0.20825 0.041996
0.20838 0.045011
0.2085 0.048011
0.20863 0.053746
0.20875 0.061395
0.20888 0.065374
0.209 0.069673
0.20913 0.073584
0.20925 0.069047
0.20938 0.059213
0.2095 0.049475
0.20963 0.038288
0.20975 0.016115
0.20988 -0.0086041
0.21 -0.026427
0.21013 -0.041938
0.21025 -0.064014
0.21038 -0.08163
0.2105 -0.088401
0.21063 -0.083568
0.21075 -0.079713
0.21088 -0.075712
0.211 -0.068619
0.21113 -0.046412
0.21125 -0.021203
0.21138 -0.0039378
0.2115 0.0094161
0.21163 0.030072
0.21175 0.04261
0.21188 0.042715
0.212 0.041866
0.21213 0.04462
0.21225 0.031312
0.21238 0.0081489
0.2125 -0.009879
0.21263 -0.018488
0.21275 -0.031309
0.21288 -0.042895
0.213 -0.046846
0.21313 -0.039871
0.21325 -0.023355
0.21338 -0.01006
0.2135 -0.0038477
0.21363 0.0055646
0.21375 0.015728
0.21388 0.016631
0.214 0.0016159
0.21413 -0.013926
0.21425 -0.024771
0.21438 -0.039569
0.2145 -0.05873
0.21463 -0.071519
0.21475 -0.078021
0.21488 -0.083759
0.215 -0.08456
0.21513 -0.075684
0.21525 -0.058762
0.21538 -0.044386
0.2155 -0.028581
0.21563 -0.006741
0.21575 0.015495
0.21588 0.032964
0.216 0.048408
0.21613 0.059304
0.21625 0.059656
0.21638 0.062874
0.2165 0.062508
0.21663 0.053603
0.21675 0.042045
0.21688 0.032458
0.217 0.029156
0.21713 0.023355
0.21725 0.02248
0.21738 0.026379
0.2175 0.036329
0.21763 0.049818
0.21775 0.060463
0.21788 0.071299
0.218 0.087913
0.21813 0.094756
0.21825 0.096739
0.21838 0.09858
0.2185 0.10044
0.21863 0.088847
0.21875 0.07255
0.21887 0.056641
0.219 0.039589
0.21912 0.017965
0.21925 -0.01464
0.21937 -0.042772
0.2195 -0.060271
0.21962 -0.087385
0.21975 -0.11784
0.21987 -0.12512
0.22 -0.12453
0.22012 -0.15733
0.22025 -0.14375
0.22037 -0.075232
0.2205 -0.065305
0.22062 -0.070032
0.22075 -0.013228
0.22087 0.032261
0.221 0.031816
0.22112 0.037808
0.22125 0.061557
0.22137 0.058997
0.2215 0.050432
0.22162 0.038166
0.22175 0.019113
0.22187 0.0060269
0.222 -0.00024142
0.22212 -0.017653
0.22225 -0.027021
0.22237 -0.021756
0.2225 -0.011376
0.22262 0.0023855
0.22275 0.0099278
0.22287 0.0094499
0.223 0.025028
0.22312 0.033276
0.22325 0.019154
0.22337 -0.0024709
0.2235 -0.007308
0.22362 -0.021561
0.22375 -0.052432
0.22387 -0.074761
0.224 -0.080268
0.22412 -0.087146
0.22425 -0.098903
0.22437 -0.10216
0.2245 -0.087702
0.22462 -0.062979
0.22475 -0.046756
0.22487 -0.030371
0.225 -0.0027549
0.22512 0.028725
0.22525 0.044251
0.22537 0.050278
0.2255 0.061063
0.22562 0.070941
0.22575 0.067405
0.22587 0.053434
0.226 0.048392
0.22612 0.047976
0.22625 0.034063
0.22637 0.019433
0.2265 0.015905
0.22662 0.019018
0.22675 0.017965
0.22687 0.017494
0.227 0.025544
0.22712 0.04365
0.22725 0.058196
0.22737 0.063136
0.2275 0.07798
0.22762 0.096759
0.22775 0.10045
0.22787 0.094628
0.228 0.092515
0.22812 0.087148
0.22825 0.074123
0.22837 0.050727
0.2285 0.023885
0.22862 0.013054
0.22875 -0.0050217
0.22887 -0.035879
0.229 -0.055943
0.22912 -0.059778
0.22925 -0.0803
0.22937 -0.094392
0.2295 -0.076818
0.22962 -0.077876
0.22975 -0.097771
0.22987 -0.087482
0.23 -0.065339
0.23012 -0.06109
0.23025 -0.071631
0.23037 -0.065569
0.2305 -0.046564
0.23062 -0.0293
0.23075 -0.03821
0.23087 -0.038432
0.231 -0.017137
0.23112 -0.0070827
0.23125 -0.012024
0.23137 -0.0037503
0.2315 0.0078058
0.23162 0.02319
0.23175 0.032205
0.23187 0.042349
0.232 0.054644
0.23212 0.067388
0.23225 0.065155
0.23237 0.057194
0.2325 0.056578
0.23262 0.045997
0.23275 0.018695
0.23287 0.00029112
0.233 -0.018571
0.23312 -0.048564
0.23325 -0.065804
0.23337 -0.076309
0.2335 -0.091922
0.23362 -0.097421
0.23375 -0.094043
0.23387 -0.087454
0.234 -0.074544
0.23412 -0.060724
0.23425 -0.042249
0.23438 -0.022108
0.2345 -0.0049458
0.23463 0.011439
0.23475 0.030437
0.23488 0.035119
0.235 0.037678
0.23513 0.047484
0.23525 0.050014
0.23538 0.041792
0.2355 0.03837
0.23563 0.039167
0.23575 0.035378
0.23588 0.030648
0.236 0.03074
0.23613 0.033208
0.23625 0.034878
0.23638 0.037353
0.2365 0.043135
0.23663 0.047573
0.23675 0.050058
0.23688 0.05463
0.237 0.060837
0.23713 0.062325
0.23725 0.05995
0.23738 0.05862
0.2375 0.055487
0.23763 0.04895
0.23775 0.039829
0.23788 0.028401
0.238 0.016518
0.23813 0.0044031
0.23825 -0.011313
0.23838 -0.025462
0.2385 -0.034861
0.23863 -0.045517
0.23875 -0.066516
0.23888 -0.064821
0.239 -0.05974
0.23913 -0.067946
0.23925 -0.063855
0.23938 -0.04567
0.2395 -0.036998
0.23963 -0.026415
0.23975 -0.0048624
0.23988 0.0059704
0.24 0.015587
0.24013 0.03809
0.24025 0.037119
0.24038 0.028376
0.2405 0.03284
0.24063 0.029878
0.24075 0.0092375
0.24088 -0.0037759
0.241 -0.017072
0.24113 -0.024417
0.24125 -0.033185
0.24138 -0.039101
0.2415 -0.044424
0.24163 -0.03646
0.24175 -0.029088
0.24188 -0.025598
0.242 -0.017552
0.24213 -0.0076768
0.24225 0.0036732
0.24238 0.0091967
0.2425 0.0075291
0.24263 0.0025286
0.24275 0.0085149
0.24288 0.0062754
0.243 -0.0097857
0.24313 -0.024606
0.24325 -0.018158
0.24338 -0.028022
0.2435 -0.036698
0.24363 -0.040318
0.24375 -0.037377
0.24388 -0.034105
0.244 -0.031716
0.24413 -0.026821
0.24425 -0.018865
0.24438 -0.0085325
0.2445 -0.0035344
0.24463 0.0035197
0.24475 0.009629
0.24488 0.013163
0.245 0.018623
0.24513 0.020239
0.24525 0.016797
0.24538 0.018134
0.2455 0.023836
0.24563 0.020722
0.24575 0.018231
0.24588 0.0202
0.246 0.024295
0.24613 0.024818
0.24625 0.024769
0.24638 0.025693
0.2465 0.02984
0.24663 0.030786
0.24675 0.030264
0.24688 0.031208
0.247 0.027409
0.24713 0.025102
0.24725 0.022229
0.24738 0.017612
0.2475 0.0070832
0.24763 0.0018506
0.24775 -0.0069083
0.24788 -0.015166
0.248 -0.018519
0.24813 -0.02812
0.24825 -0.032271
0.24838 -0.022914
0.2485 -0.02699
0.24863 -0.030997
0.24875 -0.016031
0.24888 -0.0059128
0.249 -0.014238
0.24913 -0.004547
0.24925 0.0081305
0.24938 0.0024369
0.2495 -0.00011621
0.24963 0.0053833
0.24975 0.0022803
0.24988 -0.0043794
0.25 -0.0051383
0.25012 -0.0076659
0.25025 -0.012634
0.25038 -0.014992
0.2505 -0.012342
0.25062 -0.014541
0.25075 -0.015865
0.25088 -0.013143
0.251 -0.0099074
0.25112 -0.0091338
0.25125 -0.009525
0.25138 -0.0069339
0.2515 -0.0037454
0.25162 -0.0046389
0.25175 -0.0082329
0.25188 -0.0065282
0.252 -0.0029018
0.25212 -0.0069873
0.25225 -0.010373
0.25238 -0.0083075
0.2525 -0.0051023
0.25262 -0.0030424
0.25275 -0.0031841
0.25288 -0.0012032
0.253 0.0062269
0.25312 0.010494
0.25325 0.010561
0.25338 0.015567
0.2535 0.018948
0.25362 0.017426
0.25375 0.016358
0.25388 0.018665
0.254 0.015402
0.25412 0.011153
0.25425 0.011388
0.25438 0.0080467
0.2545 0.0058575
0.25462 0.0045456
0.25475 0.002308
0.25488 0.0007234
0.255 0.00045375
0.25512 -0.00043489
0.25525 -0.0037431
0.25538 -0.0032914
0.2555 -0.0034156
0.25562 -0.0068358
0.25575 -0.00913
0.25588 -0.0071625
0.256 -0.0088486
0.25612 -0.0091004
0.25625 -0.0063009
0.25638 -0.0019927
0.2565 -9.3996e-05
0.25662 0.0041786
0.25675 0.011572
0.25688 0.017013
0.257 0.019609
0.25712 0.024584
0.25725 0.02861
0.25738 0.028013
0.2575 0.028852
0.25762 0.026377
0.25775 0.019846
0.25788 0.015126
0.258 0.010319
0.25812 0.0019661
0.25825 -0.01005
0.25838 -0.012413
0.2585 -0.015181
0.25862 -0.020699
0.25875 -0.023884
0.25888 -0.019193
0.259 -0.016336
0.25912 -0.014979
0.25925 -0.0077075
0.25938 -0.00051982
0.2595 0.003428
0.25962 0.0057679
0.25975 0.012025
0.25988 0.014046
0.26 0.01193
0.26012 0.0094249
0.26025 0.0062861
0.26038 0.0011397
0.2605 -0.0048454
0.26062 -0.011112
0.26075 -0.016932
0.26088 -0.024014
0.261 -0.025952
0.26112 -0.024493
0.26125 -0.028526
0.26138 -0.028707
0.2615 -0.023015
0.26162 -0.018497
0.26175 -0.019936
0.26188 -0.014756
0.262 -0.0089163
0.26212 -0.0069027
0.26225 -0.0039328
0.26238 -0.0014178
0.2625 0.00051199
0.26262 0.0067745
0.26275 0.0080733
0.26288 0.0059578
0.263 0.010291
0.26312 0.016658
0.26325 0.012067
0.26338 0.0079267
0.2635 0.014169
0.26362 0.012937
0.26375 0.0068595
0.26388 0.0060157
0.264 0.0079736
0.26412 0.005477
0.26425 0.0023389
0.26438 0.0026175
0.2645 0.004159
0.26462 0.0030648
0.26475 0.0016472
0.26488 0.0013485
0.265 0.0029615
0.26512 0.0020461
0.26525 0.00028309
0.26538 -0.0006944
0.2655 -0.00057303
0.26562 -0.00259
0.26575 -0.0046413
0.26587 -0.0067261
0.266 -0.0068148
0.26613 -0.007164
0.26625 -0.0083465
0.26637 -0.0091591
0.2665 -0.0064205
0.26663 -0.0052313
0.26675 -0.0039021
0.26687 -0.0018978
0.267 0.00094546
0.26713 0.002928
0.26725 0.0061928
0.26737 0.008217
0.2675 0.0096526
0.26763 0.012443
0.26775 0.013559
0.26787 0.012155
0.268 0.014244
0.26813 0.014893
0.26825 0.012382
0.26837 0.010459
0.2685 0.0098647
0.26863 0.0083805
0.26875 0.0045836
0.26887 0.0018195
0.269 0.00011654
0.26913 -0.0021896
0.26925 -0.0055118
0.26937 -0.007463
0.2695 -0.0082656
0.26963 -0.010629
0.26975 -0.010965
0.26987 -0.010371
0.27 -0.010662
0.27013 -0.011223
0.27025 -0.0091989
0.27037 -0.0079494
0.2705 -0.007677
0.27063 -0.0069998
0.27075 -0.0057958
0.27087 -0.0051132
0.271 -0.0044807
0.27113 -0.0045097
0.27125 -0.0050909
0.27137 -0.0058339
0.2715 -0.0052477
0.27163 -0.0060986
0.27175 -0.0081906
0.27187 -0.0077511
0.272 -0.0070587
0.27213 -0.008792
0.27225 -0.009616
0.27237 -0.007427
0.2725 -0.0078204
0.27263 -0.0078469
0.27275 -0.0068126
0.27287 -0.0044107
0.273 -0.0040338
0.27313 -0.0016682
0.27325 -0.00037343
0.27337 -0.00011302
0.2735 0.0028336
0.27363 0.0038513
0.27375 0.002711
0.27387 0.0025091
0.274 0.0030762
0.27413 0.0021793
0.27425 0.0015666
0.27437 0.00049035
0.2745 5.0869e-06
0.27463 0.0001787
0.27475 0.00036503
0.27487 -0.00029713
0.275 0.00029688
0.27513 0.0013116
0.27525 0.0010725
0.27537 0.0014026
0.2755 0.0022986
0.27563 0.0031957
0.27575 0.0025089
0.27587 0.0027448
0.276 0.0026218
0.27613 0.0023335
0.27625 0.0030566
0.27637 0.0040789
0.2765 0.0031999
0.27663 0.0050569
0.27675 0.0079946
0.27687 0.0094496
0.277 0.010187
0.27713 0.013206
0.27725 0.015525
0.27737 0.016326
0.2775 0.01769
0.27763 0.019673
0.27775 0.019157
0.27787 0.018839
0.278 0.019275
0.27813 0.01917
0.27825 0.016216
0.27837 0.015734
0.2785 0.015323
0.27863 0.013113
0.27875 0.010998
0.27887 0.009964
0.279 0.0077577
0.27913 0.0060711
0.27925 0.0043763
0.27937 0.0016966
0.2795 -2.4511e-05
0.27963 -0.0012055
0.27975 -0.0040324
0.27987 -0.0059638
0.28 -0.0072941
0.28013 -0.0086421
0.28025 -0.010654
0.28037 -0.011303
0.2805 -0.011936
0.28063 -0.011739
0.28075 -0.011062
0.28087 -0.010187
0.281 -0.0093507
0.28113 -0.0061962
0.28125 -0.0049059
0.28137 -0.0031951
0.2815 -0.0013464
0.28163 -0.00065357
0.28175 -0.00029424
0.28187 0.00026982
0.282 -0.00035385
0.28213 -0.0013725
0.28225 -0.0023094
0.28237 -0.0036308
0.2825 -0.0046223
0.28263 -0.0045691
0.28275 -0.006131
0.28287 -0.0068233
0.283 -0.0063644
0.28313 -0.0056026
0.28325 -0.0057355
0.28337 -0.0050719
0.2835 -0.0040699
0.28363 -0.004403
0.28375 -0.0040315
0.28387 -0.0040106
0.284 -0.0041954
0.28413 -0.0040231
0.28425 -0.0031969
0.28437 -0.0035501
0.2845 -0.0038615
0.28463 -0.0039077
0.28475 -0.0027221
0.28487 -0.0031138
0.285 -0.0034424
0.28513 -0.0033281
0.28525 -0.0024653
0.28537 -0.0024645
0.2855 -0.0023349
0.28563 -0.0020317
0.28575 -0.0016802
0.28587 -0.0013048
0.286 -0.00041947
0.28613 0.00012506
0.28625 -0.00046764
0.28637 0.00039452
0.2865 0.0015925
0.28663 0.0016134
0.28675 0.0019375
0.28687 0.0031325
0.287 0.0031602
0.28713 0.0026266
0.28725 0.0045614
0.28737 0.0058566
0.2875 0.0045177
0.28763 0.0056256
0.28775 0.0070374
0.28787 0.0069008
0.288 0.0075958
0.28813 0.0082543
0.28825 0.0065905
0.28837 0.0060048
0.2885 0.0058793
0.28863 0.0050475
0.28875 0.0033206
0.28887 0.0020596
0.289 0.00027117
0.28913 -0.0002606
0.28925 -0.00068518
0.28937 -0.0017897
0.2895 -0.0025739
0.28963 -0.0017471
0.28975 -0.0019342
0.28987 -0.0016431
0.29 -0.00065045
0.29013 -0.00044223
0.29025 0.00019794
0.29037 0.0012572
0.2905 0.001425
0.29063 0.0023861
0.29075 0.0038238
0.29087 0.0027797
0.291 0.0019517
0.29113 0.0030486
0.29125 0.0030462
0.29137 0.0014972
0.2915 0.0013984
0.29163 -0.00055924
0.29175 -0.0021413
0.29187 -0.0023419
0.292 -0.0038711
0.29213 -0.0060877
0.29225 -0.0058237
0.29237 -0.0058772
0.2925 -0.0083939
0.29263 -0.0081391
0.29275 -0.0076308
0.29287 -0.00753
0.293 -0.0052654
0.29313 -0.0036042
0.29325 -0.0029638
0.29337 0.00023656
0.2935 0.0015283
0.29363 0.0025067
0.29375 0.0029611
0.29387 0.0034844
0.294 0.0029744
0.29413 0.0022146
0.29425 0.0011697
0.29437 0.00047034
0.2945 -0.0014961
0.29463 -0.0025178
0.29475 -0.0022621
0.29487 -0.0012398
0.295 -0.0010838
0.29513 -9.2327e-05
0.29525 0.0016589
0.29537 0.0029799
0.2955 0.004639
0.29563 0.0070325
0.29575 0.0074489
0.29587 0.0075091
0.296 0.0094842
0.29613 0.0094027
0.29625 0.0079
0.29637 0.0062943
0.2965 0.0059265
0.29663 0.0039801
0.29675 0.0020251
0.29688 0.00031989
0.297 -0.0013762
0.29712 -0.0029796
0.29725 -0.0043892
0.29738 -0.0054034
0.2975 -0.0058964
0.29762 -0.0074516
0.29775 -0.0069132
0.29788 -0.0064876
0.298 -0.0061249
0.29812 -0.0063455
0.29825 -0.0053374
0.29838 -0.0042871
0.2985 -0.0035863
0.29862 -0.0035731
0.29875 -0.00067402
0.29888 -0.00058038
0.299 -0.00068063
0.29912 0.00059143
0.29925 0.0017186
0.29938 0.0025631
0.2995 0.0029072
0.29962 0.0030468
0.29975 0.0024633
0.29988 0.0052026
0.3 0.0053263
0.30012 0.0035812
0.30025 0.0021169
0.30038 0.0035233
0.3005 0.0027976
0.30062 0.0017306
0.30075 0.0016461
0.30088 0.0020776
0.301 0.00050615
0.30112 0.00044193
0.30125 0.00043915
0.30138 0.0014147
0.3015 5.8758e-05
0.30162 -0.00070348
0.30175 -0.0023432
0.30188 -0.0024854
0.302 -0.0041616
0.30212 -0.0046385
0.30225 -0.0070557
0.30238 -0.0077079
0.3025 -0.008737
0.30262 -0.009239
0.30275 -0.0090324
0.30288 -0.0085369
0.303 -0.0076743
0.30312 -0.0068735
0.30325 -0.0066915
0.30338 -0.0072209
0.3035 -0.0042639
0.30362 -0.00264
0.30375 -0.0045843
0.30388 -0.0041646
0.304 -0.003293
0.30412 -0.0033697
0.30425 -0.0052991
0.30438 -0.0026887
0.3045 -0.0035375
0.30462 -0.0019972
0.30475 -0.00010462
0.30488 0.0023949
0.305 0.0038842
0.30512 0.006665
0.30525 0.0069416
0.30538 0.0079092
0.3055 0.010171
0.30562 0.012416
0.30575 0.011066
0.30588 0.010058
0.306 0.011083
0.30612 0.010355
0.30625 0.0082774
0.30638 0.0092316
0.3065 0.010798
0.30662 0.0072798
0.30675 0.0040599
0.30688 0.0038554
0.307 0.0028097
0.30712 0.0018575
0.30725 0.00040513
0.30738 0.00056854
0.3075 -0.0021527
0.30762 -0.00076579
0.30775 0.00081193
0.30788 0.0022904
0.308 0.0032434
0.30812 0.0036061
0.30825 0.0041038
0.30838 0.0027289
0.3085 0.00097373
0.30862 0.0034171
0.30875 0.0036374
0.30888 0.0026259
0.309 0.0020519
0.30912 0.0024359
0.30925 0.0012312
0.30938 0.0029404
0.3095 0.0030678
0.30962 0.00086052
0.30975 -0.00086286
0.30988 -0.00095066
0.31 -0.0011405
0.31012 -0.0015291
0.31025 -0.0014536
0.31038 -0.0020095
0.3105 -0.0021086
0.31062 -0.0014858
0.31075 -0.0018945
0.31088 -0.002702
0.311 -0.0015275
0.31112 -0.0024137
0.31125 -0.0032112
0.31138 -0.0046398
0.3115 -0.0034457
0.31162 -0.006463
0.31175 -0.0068835
0.31188 -0.0091453
0.312 -0.0098284
0.31212 -0.01065
0.31225 -0.010515
0.31238 -0.012937
0.3125 -0.010392
0.31262 -0.0093486
0.31275 -0.0079427
0.31288 -0.0083268
0.313 -0.0064967
0.31312 -0.005864
0.31325 -0.0059923
0.31338 -0.0056387
0.3135 -0.0061141
0.31362 -0.0075283
0.31375 -0.0084009
0.31388 -0.0065064
0.314 -0.0080908
0.31412 -0.010509
0.31425 -0.0106
0.31438 -0.0079395
0.3145 -0.0053952
0.31462 -0.0028136
0.31475 -0.00065543
0.31488 0.0024435
0.315 0.0048631
0.31512 0.0063925
0.31525 0.0074544
0.31538 0.010983
0.3155 0.01131
0.31562 0.0074487
0.31575 0.0055979
0.31588 0.0090795
0.316 0.0063922
0.31612 0.0036381
0.31625 0.0027263
0.31638 0.0043275
0.3165 0.00096898
0.31662 0.00065523
0.31675 0.0011016
0.31688 0.0009798
0.317 0.001993
0.31712 0.0030232
0.31725 0.00037422
0.31738 0.001481
0.3175 0.0057338
0.31762 0.0039903
0.31775 0.0034355
0.31788 0.0051285
0.318 0.0061885
0.31812 0.0036545
0.31825 0.0059768
0.31838 0.0058166
0.3185 0.0044269
0.31862 0.0056994
0.31875 0.0092379
0.31888 0.0071836
0.319 0.0062057
0.31912 0.0096478
0.31925 0.009886
0.31938 0.0072894
0.3195 0.0082682
0.31962 0.010228
0.31975 0.0042114
0.31988 0.0034677
0.32 0.0042136
0.32012 0.0022849
0.32025 -0.0017207
0.32038 0.0011467
0.3205 -5.5144e-05
0.32062 -0.0028073
0.32075 -0.0017547
0.32088 0.00055479
0.321 -0.0011318
0.32112 6.9434e-05
0.32125 0.0026864
0.32138 0.002687
0.3215 0.0025362
0.32162 0.0042631
0.32175 0.004333
0.32188 0.0029548
0.322 0.0030266
0.32212 0.0024921
0.32225 -0.00038087
0.32238 -0.003213
0.3225 -0.0027832
0.32262 -0.005748
0.32275 -0.0093534
0.32288 -0.011115
0.323 -0.012171
0.32312 -0.012874
0.32325 -0.011076
0.32338 -0.0066186
0.3235 -0.00058935
0.32362 0.0017582
0.32375 0.0083395
0.32388 0.018004
0.324 0.025198
0.32412 0.03429
0.32425 0.0371
0.32438 0.03536
0.3245 0.029727
0.32462 0.029583
0.32475 0.018808
0.32488 0.0032205
0.325 -0.011995
0.32512 -0.024839
0.32525 -0.037298
0.32538 -0.050833
0.3255 -0.060547
0.32562 -0.063251
0.32575 -0.064768
0.32588 -0.063239
0.326 -0.055051
0.32612 -0.041166
0.32625 -0.029571
0.32638 -0.020543
0.3265 -0.0071178
0.32662 0.0015223
0.32675 0.0062022
0.32688 0.013239
0.327 0.014216
0.32712 0.0078692
0.32725 0.0076205
0.32738 0.0066739
0.3275 0.0022875
0.32762 0.0018569
0.32775 0.0010153
0.32788 0.0022479
0.328 0.0095238
0.32812 0.020676
0.32825 0.019316
0.32837 0.026559
0.3285 0.034301
0.32863 0.034944
0.32875 0.03056
0.32887 0.034983
0.329 0.028719
0.32913 0.026806
0.32925 0.024698
0.32937 0.0258
0.3295 0.019356
0.32963 0.019918
0.32975 0.018531
0.32987 0.014962
0.33 0.012389
0.33013 0.016576
0.33025 0.016657
0.33037 0.010572
0.3305 0.0086862
0.33063 0.016073
0.33075 0.019493
0.33087 0.014498
0.331 0.0175
0.33113 0.027693
0.33125 0.028053
0.33137 0.024273
0.3315 0.024001
0.33163 0.02579
0.33175 0.009457
0.33187 -0.018715
0.332 -0.037815
0.33213 -0.059662
0.33225 -0.091566
0.33237 -0.13177
0.3325 -0.13627
0.33263 -0.11972
0.33275 -0.094191
0.33287 -0.088924
0.333 -0.054034
0.33313 0.018564
0.33325 0.070351
0.33337 0.08466
0.3335 0.13275
0.33363 0.18966
0.33375 0.17345
0.33387 0.13037
0.334 0.12376
0.33413 0.11162
0.33425 0.036607
0.33437 -0.035487
0.3345 -0.062323
0.33463 -0.10018
0.33475 -0.15623
0.33487 -0.18251
0.335 -0.17192
0.33513 -0.16389
0.33525 -0.15549
0.33537 -0.12738
0.3355 -0.085627
0.33563 -0.044945
0.33575 -0.0063233
0.33587 0.032458
0.336 0.059771
0.33613 0.074591
0.33625 0.086287
0.33637 0.087497
0.3365 0.075044
0.33663 0.058592
0.33675 0.038728
0.33687 0.012457
0.337 -0.0046286
0.33713 -0.016606
0.33725 -0.028272
0.33737 -0.027424
0.3375 -0.012355
0.33763 -0.00073105
0.33775 0.012769
0.33787 0.046199
0.338 0.079173
0.33813 0.11194
0.33825 0.14511
0.33837 0.14841
0.3385 0.14542
0.33863 0.17976
0.33875 0.18805
0.33887 0.097388
0.339 0.061635
0.33913 0.051151
0.33925 -0.006629
0.33937 -0.084622
0.3395 -0.12739
0.33963 -0.13963
0.33975 -0.16603
0.33987 -0.16448
0.34 -0.15569
0.34013 -0.11948
0.34025 -0.08468
0.34037 -0.039395
0.3405 0.0097642
0.34063 0.046768
0.34075 0.0681
0.34087 0.087785
0.341 0.10492
0.34113 0.084992
0.34125 0.051474
0.34137 0.022465
0.3415 -0.012111
0.34163 -0.059875
0.34175 -0.099995
0.34187 -0.1213
0.342 -0.13615
0.34213 -0.14236
0.34225 -0.14194
0.34237 -0.12603
0.3425 -0.087589
0.34263 -0.041697
0.34275 -0.016668
0.34287 0.011349
0.343 0.055668
0.34313 0.092188
0.34325 0.092127
0.34337 0.090825
0.3435 0.096361
0.34363 0.088847
0.34375 0.056066
0.34387 0.029501
0.344 0.008875
0.34413 -0.013376
0.34425 -0.049764
0.34437 -0.069358
0.3445 -0.080543
0.34463 -0.086309
0.34475 -0.090046
0.34487 -0.084982
0.345 -0.073863
0.34513 -0.049368
0.34525 -0.025169
0.34537 -0.0089092
0.3455 0.011107
0.34563 0.039111
0.34575 0.053109
0.34587 0.059234
0.346 0.064433
0.34613 0.056928
0.34625 0.046118
0.34637 0.041358
0.3465 0.029495
0.34663 0.015164
0.34675 0.010123
0.34687 0.012725
0.347 0.016962
0.34713 0.027647
0.34725 0.042276
0.34737 0.057361
0.3475 0.075398
0.34763 0.093952
0.34775 0.10618
0.34787 0.11477
0.348 0.11848
0.34813 0.11092
0.34825 0.10235
0.34837 0.09092
0.3485 0.074795
0.34863 0.050268
0.34875 0.027224
0.34887 0.0055807
0.349 -0.01384
0.34913 -0.032952
0.34925 -0.049604
0.34937 -0.05731
0.3495 -0.056636
0.34963 -0.060758
0.34975 -0.064594
0.34987 -0.059862
0.35 -0.051737
0.35013 -0.048934
0.35025 -0.052034
0.35037 -0.053395
0.3505 -0.055873
0.35063 -0.058915
0.35075 -0.061573
0.35087 -0.064142
0.351 -0.067609
0.35113 -0.069213
0.35125 -0.061682
0.35137 -0.047711
0.3515 -0.037175
0.35163 -0.026596
0.35175 -0.010209
0.35187 0.006446
0.352 0.01703
0.35213 0.026884
0.35225 0.037127
0.35237 0.038609
0.3525 0.030372
0.35263 0.023656
0.35275 0.019535
0.35287 0.0051225
0.353 -0.010318
0.35313 -0.020352
0.35325 -0.027282
0.35337 -0.041572
0.3535 -0.048906
0.35363 -0.048636
0.35375 -0.04574
0.35387 -0.045118
0.354 -0.041008
0.35413 -0.032521
0.35425 -0.019536
0.35437 -0.009321
0.3545 0.0011536
0.35463 0.011266
0.35475 0.019267
0.35487 0.020767
0.355 0.022214
0.35513 0.021321
0.35525 0.016093
0.35537 0.0070653
0.3555 0.0003291
0.35563 -0.0076595
0.35575 -0.013453
0.35587 -0.017758
0.356 -0.014046
0.35613 -0.0074139
0.35625 0.003592
0.35637 0.010697
0.3565 0.020854
0.35663 0.039369
0.35675 0.055466
0.35687 0.062725
0.357 0.068021
0.35713 0.072311
0.35725 0.071828
0.35737 0.068337
0.3575 0.062093
0.35763 0.054422
0.35775 0.043766
0.35787 0.033369
0.358 0.025441
0.35813 0.021169
0.35825 0.019438
0.35837 0.017457
0.3585 0.016759
0.35863 0.020819
0.35875 0.029394
0.35887 0.03326
0.359 0.031911
0.35913 0.029686
0.35925 0.025261
0.35938 0.015503
0.3595 0.0017734
0.35962 -0.014961
0.35975 -0.035673
0.35988 -0.061522
0.36 -0.087474
0.36012 -0.1081
0.36025 -0.12136
0.36038 -0.13301
0.3605 -0.13742
0.36062 -0.12964
0.36075 -0.11075
0.36088 -0.088473
0.361 -0.061534
0.36112 -0.03252
0.36125 -0.0028364
0.36138 0.023947
0.3615 0.044124
0.36162 0.055245
0.36175 0.060199
0.36188 0.058903
0.362 0.049967
0.36212 0.036902
0.36225 0.023074
0.36238 0.008695
0.3625 -0.0059026
0.36262 -0.016652
0.36275 -0.021387
0.36288 -0.021339
0.363 -0.02007
0.36312 -0.01443
0.36325 -0.0041708
0.36338 0.0081058
0.3635 0.019369
0.36362 0.030745
0.36375 0.037873
0.36388 0.038621
0.364 0.03739
0.36412 0.035765
0.36425 0.026647
0.36438 0.012149
0.3645 -0.0022744
0.36462 -0.013059
0.36475 -0.021308
0.36488 -0.027676
0.365 -0.031722
0.36512 -0.031923
0.36525 -0.028604
0.36538 -0.022896
0.3655 -0.016329
0.36562 -0.0087878
0.36575 -0.0021442
0.36588 0.0033223
0.366 0.0077811
0.36612 0.011468
0.36625 0.013093
0.36638 0.013925
0.3665 0.013812
0.36662 0.013274
0.36675 0.01203
0.36688 0.01088
0.367 0.0099681
0.36712 0.0092253
0.36725 0.0086213
0.36738 0.0084635
0.3675 0.0086622
0.36762 0.0091281
0.36775 0.0097913
0.36788 0.010719
0.368 0.011584
0.36812 0.012586
0.36825 0.013461
0.36838 0.01388
0.3685 0.013413
0.36862 0.013386
0.36875 0.01316
0.36888 0.012407
0.369 0.010694
0.36912 0.008798
0.36925 0.0066678
0.36938 0.004466
0.3695 0.0020732
0.36962 -0.00039636
0.36975 -0.003157
0.36988 -0.0059187
0.37 -0.0081605
0.37012 -0.010357
0.37025 -0.012846
0.37038 -0.014782
0.3705 -0.016177
0.37062 -0.016955
0.37075 -0.017475
0.37088 -0.017194
0.371 -0.016524
0.37112 -0.015584
0.37125 -0.014439
0.37138 -0.01275
0.3715 -0.010989
0.37162 -0.0096547
0.37175 -0.0083251
0.37188 -0.0066054
0.372 -0.0049938
0.37212 -0.0039701
0.37225 -0.0026059
0.37238 -0.0010753
0.3725 0.00011785
0.37262 0.00066809
0.37275 0.0013518
0.37288 0.0017841
0.373 0.0019973
0.37312 0.0016959
0.37325 0.0012477
0.37338 0.00051672
0.3735 -0.00014364
0.37362 -0.00071477
0.37375 -0.0011967
0.37388 -0.0018691
0.374 -0.0024497
0.37412 -0.0029764
0.37425 -0.0035725
0.37438 -0.0038779
0.3745 -0.0037375
0.37462 -0.0037371
0.37475 -0.0038867
0.37488 -0.0037075
0.375 -0.0032836
0.37512 -0.0029207
0.37525 -0.002259
0.37538 -0.0016044
0.3755 -0.0014725
0.37562 -0.0013673
0.37575 -0.0011286
0.37588 -0.0012271
0.376 -0.0016797
0.37612 -0.0019961
0.37625 -0.0023115
0.37638 -0.0027772
0.3765 -0.0031295
0.37662 -0.0031778
0.37675 -0.0031186
0.37688 -0.0028714
0.377 -0.0021165
0.37712 -0.0011388
0.37725 -9.1202e-05
0.37738 0.0012097
0.3775 0.0029145
0.37762 0.0045335
0.37775 0.0058703
0.37788 0.0070713
0.378 0.0082753
0.37812 0.009198
0.37825 0.0098897
0.37838 0.010196
0.3785 0.01017
0.37862 0.0099261
0.37875 0.0096707
0.37888 0.0094202
0.379 0.0093447
0.37912 0.0093408
0.37925 0.0093806
0.37938 0.0095849
0.3795 0.010099
0.37962 0.01083
0.37975 0.011594
0.37988 0.012271
0.38 0.012872
0.38012 0.013331
0.38025 0.013431
0.38038 0.012997
0.3805 0.011692
0.38062 0.0095425
0.38075 0.0067706
0.38088 0.0035641
0.381 2.4272e-05
0.38112 -0.0035716
0.38125 -0.0072087
0.38138 -0.010697
0.3815 -0.013895
0.38162 -0.016493
0.38175 -0.018133
0.38188 -0.018919
0.382 -0.019015
0.38212 -0.018277
0.38225 -0.016776
0.38238 -0.014875
0.3825 -0.012801
0.38262 -0.010783
0.38275 -0.0089598
0.38288 -0.0073006
0.383 -0.0057594
0.38312 -0.0047186
0.38325 -0.0044133
0.38338 -0.0043908
0.3835 -0.0041614
0.38362 -0.003965
0.38375 -0.0038696
0.38388 -0.0036664
0.384 -0.0032885
0.38412 -0.002888
0.38425 -0.0023332
0.38438 -0.0016319
0.3845 -0.0010035
0.38462 -0.00047274
0.38475 5.1994e-05
0.38488 0.00065485
0.385 0.0011925
0.38512 0.0016358
0.38525 0.0020556
0.38538 0.0022624
0.3855 0.0023225
0.38562 0.0023345
0.38575 0.0022723
0.38588 0.0022175
0.386 0.0021074
0.38612 0.0020022
0.38625 0.0018988
0.38638 0.0017227
0.3865 0.0016199
0.38662 0.0015552
0.38675 0.0013149
0.38688 0.0010953
0.387 0.00077718
0.38712 0.00045041
0.38725 7.9372e-05
0.38738 -0.00029341
0.3875 -0.00061169
0.38762 -0.00095259
0.38775 -0.0012704
0.38788 -0.001528
0.388 -0.0017909
0.38812 -0.0019106
0.38825 -0.0019092
0.38838 -0.001819
0.3885 -0.0015423
0.38862 -0.001079
0.38875 -0.00043864
0.38888 0.00026795
0.389 0.00098891
0.38912 0.0016881
0.38925 0.0023032
0.38938 0.0030053
0.3895 0.0036186
0.38962 0.0040877
0.38975 0.0044488
0.38988 0.004653
0.39 0.0048534
0.39012 0.0050184
0.39025 0.0051446
0.39038 0.00533
0.3905 0.0054079
0.39062 0.0055908
0.39075 0.0057995
0.39087 0.0059542
0.391 0.0059801
0.39113 0.0059063
0.39125 0.0057591
0.39137 0.0054412
0.3915 0.0050241
0.39163 0.0045415
0.39175 0.003922
0.39187 0.0032466
0.392 0.0024622
0.39213 0.0016558
0.39225 0.00079572
0.39237 -0.0001446
0.3925 -0.00097498
0.39263 -0.0016222
0.39275 -0.0021913
0.39287 -0.0026686
0.393 -0.003033
0.39313 -0.0031823
0.39325 -0.003243
0.39337 -0.0032365
0.3935 -0.0032028
0.39363 -0.0033631
0.39375 -0.0036032
0.39387 -0.0038242
0.394 -0.0039483
0.39413 -0.0040074
0.39425 -0.0040564
0.39437 -0.0040325
0.3945 -0.0039136
0.39463 -0.0037415
0.39475 -0.0033887
0.39487 -0.0030529
0.395 -0.0027405
0.39513 -0.0024194
0.39525 -0.0020268
0.39537 -0.0016602
0.3955 -0.0012571
0.39563 -0.00086269
0.39575 -0.0004011
0.39587 -1.7603e-05
0.396 0.00035192
0.39613 0.00065458
0.39625 0.00095063
0.39637 0.0011733
0.3965 0.0012559
0.39663 0.0012687
0.39675 0.0013211
0.39687 0.0014168
0.397 0.0015634
0.39713 0.0015606
0.39725 0.0015413
0.39737 0.0015775
0.3975 0.0015493
0.39763 0.0015048
0.39775 0.0015389
0.39787 0.0015819
0.398 0.001669
0.39813 0.0016532
0.39825 0.0016697
0.39837 0.0017896
0.3985 0.0019807
0.39863 0.0022466
0.39875 0.0025034
0.39887 0.0027003
0.399 0.0029097
0.39913 0.0031177
0.39925 0.0032828
0.39937 0.003434
0.3995 0.0034915
0.39963 0.003522
0.39975 0.00349
0.39987 0.0033358
0.4 0.003098
0.40013 0.0027673
0.40025 0.0023837
0.40037 0.001969
0.4005 0.0013559
0.40063 0.00066644
0.40075 -1.4989e-05
0.40087 -0.00065367
0.401 -0.0012467
0.40113 -0.0018986
0.40125 -0.0025119
0.40137 -0.003087
0.4015 -0.003598
0.40163 -0.0039517
0.40175 -0.0041754
0.40187 -0.0042413
0.402 -0.004038
0.40213 -0.0036751
0.40225 -0.003379
0.40237 -0.0030787
0.4025 -0.0024822
0.40263 -0.0016498
0.40275 -0.00098226
0.40287 -0.00056247
0.403 -0.00042635
0.40313 -0.00040886
0.40325 -3.0627e-05
0.40337 0.00044452
0.4035 0.00048864
0.40363 0.00038084
0.40375 0.00042155
0.40387 0.00033838
0.404 0.00027771
0.40413 0.00019224
0.40425 0.00016553
0.40437 0.00016122
0.4045 0.00041492
0.40463 0.00037964
0.40475 0.00048199
0.40487 0.00081697
0.405 0.0010648
0.40513 0.00078547
0.40525 0.00021623
0.40537 1.5905e-05
0.4055 0.00067276
0.40563 0.0013408
0.40575 0.0012888
0.40587 0.00049661
0.406 -0.00024837
0.40613 0.00029191
0.40625 0.0010837
0.40637 0.0015197
0.4065 0.00098199
0.40663 0.00088812
0.40675 0.0010037
0.40687 0.0010585
0.407 0.0020306
0.40713 0.0024647
0.40725 0.0023981
0.40737 0.0024878
0.4075 0.0026667
0.40763 0.0031636
0.40775 0.0037831
0.40787 0.0037638
0.408 0.0032552
0.40813 0.0027145
0.40825 0.0030945
0.40837 0.0040321
0.4085 0.0041601
0.40863 0.0040194
0.40875 0.003693
0.40887 0.0021119
0.409 0.00051534
0.40913 0.00042587
0.40925 0.0013145
0.40937 0.00082242
0.4095 -0.0011799
0.40963 -0.0020542
0.40975 -0.0019527
0.40987 -0.0023393
0.41 -0.0032161
0.41013 -0.0034926
0.41025 -0.0031364
0.41037 -0.0026981
0.4105 -0.0024979
0.41063 -0.0023407
0.41075 -0.0024265
0.41087 -0.0021026
0.411 -0.00095397
0.41113 0.00011738
0.41125 -0.00074044
0.41137 -0.0025531
0.4115 -0.0038073
0.41163 -0.0035987
0.41175 -0.0032079
0.41187 -0.0030017
0.412 -0.0025558
0.41213 -0.0024646
0.41225 -0.0025348
0.41237 -0.0025795
0.4125 -0.0027399
0.41263 -0.002897
0.41275 -0.0030682
0.41287 -0.0027056
0.413 -0.0019852
0.41313 -0.0016522
0.41325 -0.0025689
0.41337 -0.0033749
0.4135 -0.0027294
0.41363 -0.0012617
0.41375 -0.00024663
0.41387 -0.00034468
0.414 -0.00065566
0.41413 -0.00048945
0.41425 7.8925e-05
0.41437 2.4346e-05
0.4145 -0.00073155
0.41463 -0.0010505
0.41475 -0.00073475
0.41487 0.0016896
0.415 0.0033705
0.41513 0.0041829
0.41525 0.0030185
0.41537 0.0021932
0.4155 0.00058416
0.41563 0.0011884
0.41575 0.0019233
0.41587 0.0059759
0.416 0.0037482
0.41613 -0.0014474
0.41625 -0.0070857
0.41637 -0.0088756
0.4165 -0.0063113
0.41663 0.00015539
0.41675 0.0014684
0.41687 0.001272
0.417 0.0026339
0.41713 0.0049659
0.41725 0.0071891
0.41737 0.0081718
0.4175 0.0069879
0.41763 0.0069757
0.41775 0.0084872
0.41787 0.0084818
0.418 0.0074569
0.41813 0.0057345
0.41825 0.0025199
0.41837 -0.00049844
0.4185 -0.0011617
0.41863 0.00045669
0.41875 0.0025364
0.41887 0.0021851
0.419 -0.00014164
0.41913 -0.0015992
0.41925 -0.0010228
0.41937 0.0010415
0.4195 0.0025318
0.41963 0.0023314
0.41975 0.00048206
0.41987 -0.0010626
0.42 -0.00030492
0.42013 0.0032932
0.42025 0.0057579
0.42037 0.0037467
0.4205 -0.0021316
0.42063 -0.0047172
0.42075 -0.0040572
0.42087 -0.0027025
0.421 -0.0025452
0.42113 -0.0030413
0.42125 -0.0048209
0.42137 -0.0050401
0.4215 -0.0037346
0.42163 -0.0021383
0.42175 -0.0034837
0.42188 -0.0049135
0.422 -0.0051305
0.42212 -0.003177
0.42225 -0.0016297
0.42238 -0.0016369
0.4225 -0.0013083
0.42262 0.0010132
0.42275 0.0036549
0.42288 0.0020671
0.423 -0.0010689
0.42312 -0.0033767
0.42325 -0.0043368
0.42338 -0.0040373
0.4235 -0.0022702
0.42362 -0.0022371
0.42375 -0.0038846
0.42388 -0.0048295
0.424 -0.0030657
0.42412 -0.00089104
0.42425 -8.369e-05
0.42438 0.0012515
0.4245 0.0027507
0.42462 0.0041684
0.42475 0.0052797
0.42488 0.0068728
0.425 0.0072015
0.42512 0.0053703
0.42525 0.0037447
0.42538 0.0048682
0.4255 0.0044098
0.42562 0.0016193
0.42575 -0.00065569
0.42588 0.00061052
0.426 0.0035428
0.42612 0.0035274
0.42625 -0.0012012
0.42638 -0.0056579
0.4265 -0.0062367
0.42662 -0.0021374
0.42675 0.0031246
0.42688 0.0062024
0.427 0.0060965
0.42712 0.003923
0.42725 0.0016806
0.42738 0.0012848
0.4275 0.0026491
0.42762 0.0038808
0.42775 0.0027618
0.42788 -0.00038386
0.428 -0.0030216
0.42812 -0.0025014
0.42825 0.00031886
0.42838 0.0028194
0.4285 0.0024761
0.42862 0.00054378
0.42875 -0.001402
0.42888 -0.0011125
0.429 0.0010894
0.42912 0.0029959
0.42925 0.0019094
0.42938 -0.0011211
0.4295 -0.0036301
0.42962 -0.0038562
0.42975 -0.0021623
0.42988 -0.00076931
0.43 -0.0010549
0.43012 -0.0026768
0.43025 -0.0039614
0.43038 -0.0035412
0.4305 -0.0021484
0.43062 -0.00088745
0.43075 -0.00086505
0.43088 -0.00093902
0.431 -0.00065211
0.43112 -0.00032513
0.43125 -0.0014252
0.43138 -0.0033681
0.4315 -0.0043076
0.43162 -0.0028662
0.43175 -0.00099702
0.43188 0.0001652
0.432 0.00049108
0.43212 7.8308e-06
0.43225 -0.0012161
0.43238 -0.0024629
0.4325 -0.0027154
0.43262 -0.0013473
0.43275 0.000749
0.43288 0.0019599
0.433 0.0014243
0.43312 -0.0012239
0.43325 -0.0038679
0.43338 -0.0042286
0.4335 -0.0020465
0.43362 0.00071686
0.43375 0.0018588
0.43388 0.0014271
0.434 0.00027821
0.43412 -0.00056185
0.43425 -0.0016749
0.43438 -0.0020758
0.4345 -0.001813
0.43462 0.0009668
0.43475 0.0034733
0.43488 0.005187
0.435 0.0046453
0.43512 0.004472
0.43525 0.0072932
0.43538 0.014129
0.4355 0.020927
0.43562 0.022606
0.43575 0.017764
0.43588 0.010579
0.436 0.0065395
0.43612 0.0073352
0.43625 0.011774
0.43638 0.015678
0.4365 0.016658
0.43662 0.013157
0.43675 0.0066109
0.43688 -0.00048238
0.437 -0.0022028
0.43712 0.0021432
0.43725 0.008284
0.43738 0.007629
0.4375 -0.0034153
0.43762 -0.020575
0.43775 -0.033724
0.43788 -0.037419
0.438 -0.031634
0.43812 -0.022555
0.43825 -0.016085
0.43838 -0.017544
0.4385 -0.023562
0.43862 -0.024874
0.43875 -0.013323
0.43888 0.0087757
0.439 0.026816
0.43912 0.028003
0.43925 0.014679
0.43938 0.0012719
0.4395 -0.0046988
0.43962 -0.0032612
0.43975 0.0018425
0.43988 0.0069299
0.44 0.0095591
0.44012 0.0075948
0.44025 -0.0019787
0.44038 -0.018328
0.4405 -0.032848
0.44062 -0.035503
0.44075 -0.027003
0.44088 -0.01541
0.441 -0.0078486
0.44112 -0.0066567
0.44125 -0.0071625
0.44138 -0.0013154
0.4415 0.014777
0.44162 0.034645
0.44175 0.048936
0.44188 0.052693
0.442 0.044175
0.44212 0.024623
0.44225 -0.00085704
0.44238 -0.023892
0.4425 -0.039022
0.44262 -0.042419
0.44275 -0.038515
0.44288 -0.033777
0.443 -0.03151
0.44312 -0.026605
0.44325 -0.015978
0.44338 0.001603
0.4435 0.020646
0.44362 0.037451
0.44375 0.043043
0.44388 0.037029
0.444 0.022185
0.44412 0.0087107
0.44425 -0.0039694
0.44438 -0.011796
0.4445 -0.015673
0.44462 -0.016358
0.44475 -0.017101
0.44488 -0.015032
0.445 -0.0099178
0.44512 -0.0014663
0.44525 0.0093867
0.44538 0.019677
0.4455 0.025735
0.44562 0.030234
0.44575 0.034581
0.44588 0.036654
0.446 0.033478
0.44612 0.02785
0.44625 0.021483
0.44638 0.01513
0.4465 0.0076887
0.44662 0.0017036
0.44675 -0.0034774
0.44688 -0.0090658
0.447 -0.014821
0.44712 -0.016907
0.44725 -0.016005
0.44738 -0.012636
0.4475 -0.0071298
0.44762 -0.0037134
0.44775 -0.0052161
0.44788 -0.0051989
0.448 0.00044821
0.44812 0.012572
0.44825 0.018375
0.44838 0.014638
0.4485 0.0035566
0.44862 -0.0057567
0.44875 -0.010492
0.44888 -0.010491
0.449 -0.0086972
0.44912 -0.0072616
0.44925 -0.0090547
0.44938 -0.014895
0.4495 -0.020045
0.44962 -0.020058
0.44975 -0.01643
0.44988 -0.0062496
0.45 0.0024548
0.45012 0.0061068
0.45025 0.0029548
0.45038 0.0019501
0.4505 0.0056134
0.45062 0.011063
0.45075 0.013244
0.45088 0.011713
0.451 0.0048353
0.45112 -0.0024755
0.45125 -0.0096318
0.45138 -0.013556
0.4515 -0.014655
0.45162 -0.011201
0.45175 -0.0096878
0.45188 -0.010932
0.452 -0.012249
0.45212 -0.012124
0.45225 -0.0066771
0.45238 0.00059776
0.4525 0.0059002
0.45262 0.0051427
0.45275 0.0040109
0.45288 0.0047361
0.453 0.0061656
0.45312 0.0065593
0.45325 0.0070621
0.45337 0.0057016
0.4535 0.0016024
0.45363 -0.0035987
0.45375 -0.0051694
0.45387 -0.0051555
0.454 -0.0033578
0.45413 -0.0041607
0.45425 -0.0057411
0.45437 -0.009733
0.4545 -0.0079241
0.45463 -0.0047485
0.45475 8.2508e-05
0.45487 0.0022156
0.455 0.004333
0.45513 0.0051718
0.45525 0.0066272
0.45537 0.0058458
0.4555 0.006788
0.45563 0.0071455
0.45575 0.0057821
0.45587 0.0035016
0.456 0.0028998
0.45613 0.004088
0.45625 0.003269
0.45637 0.0013526
0.4565 -4.9559e-05
0.45663 0.0013294
0.45675 0.0027487
0.45687 0.0021728
0.457 0.0015189
0.45713 0.002867
0.45725 0.0044001
0.45737 0.0034492
0.4575 0.00054447
0.45763 -0.00054026
0.45775 0.0014796
0.45787 0.0056316
0.458 0.006999
0.45813 0.0052817
0.45825 0.0009363
0.45837 -0.0011145
0.4585 -0.00010743
0.45863 0.0036072
0.45875 0.0051474
0.45887 0.0030272
0.459 -0.0021185
0.45913 -0.0046884
0.45925 -0.0031948
0.45937 0.00038726
0.4595 0.0024199
0.45963 0.0031421
0.45975 0.003825
0.45987 0.0044721
0.46 0.0032356
0.46013 0.0019711
0.46025 0.0018353
0.46037 0.0032673
0.4605 0.0035471
0.46063 0.0010305
0.46075 -0.0031722
0.46087 -0.0051914
0.461 -0.0040649
0.46113 -0.0010813
0.46125 0.0014716
0.46137 0.0027675
0.4615 0.0035227
0.46163 0.0027857
0.46175 0.0022878
0.46187 0.0019172
0.462 0.0025947
0.46213 0.0031459
0.46225 0.0024231
0.46237 -0.00014099
0.4625 -0.0030076
0.46263 -0.0039316
0.46275 -0.0026495
0.46287 -0.00056495
0.463 0.00030096
0.46313 0.00047601
0.46325 -0.00014553
0.46337 0.00030929
0.4635 0.00050216
0.46363 0.0014287
0.46375 0.0022768
0.46387 0.0021149
0.464 0.0014348
0.46413 0.0015567
0.46425 0.0017657
0.46437 0.00072543
0.4645 -0.0013526
0.46463 -0.00090423
0.46475 0.0012362
0.46487 0.0034528
0.465 0.0013609
0.46513 -0.0011546
0.46525 -0.0015184
0.46537 0.0015788
0.4655 0.0031617
0.46563 0.0021772
0.46575 -0.0017964
0.46587 -0.0048356
0.466 -0.0055282
0.46613 -0.0029533
0.46625 -0.00054123
0.46637 8.5244e-05
0.4665 -0.001108
0.46663 -0.0025396
0.46675 -0.0034024
0.46687 -0.0028257
0.467 -0.0016496
0.46713 -0.00099843
0.46725 -0.0018186
0.46737 -0.002392
0.4675 -0.0018478
0.46763 -0.001868
0.46775 -0.0026132
0.46787 -0.0031859
0.468 -0.0025659
0.46813 -0.0015388
0.46825 -0.001289
0.46837 -0.002489
0.4685 -0.0047074
0.46863 -0.0057248
0.46875 -0.005604
0.46887 -0.0041207
0.469 -0.0023388
0.46913 -0.0014645
0.46925 -0.0020574
0.46937 -0.0034743
0.4695 -0.004084
0.46963 -0.0030141
0.46975 -0.0011812
0.46987 0.00024457
0.47 0.00020236
0.47013 -0.00086031
0.47025 -0.0015356
0.47037 -0.0018104
0.4705 -0.001181
0.47063 -0.0016418
0.47075 -0.001224
0.47087 -0.00046039
0.471 -0.00011229
0.47113 -0.00058606
0.47125 -0.00086748
0.47137 0.0002327
0.4715 0.0019509
0.47163 0.0025135
0.47175 0.0024206
0.47187 0.0021279
0.472 0.002141
0.47213 0.0017769
0.47225 0.0011659
0.47237 0.00016022
0.4725 -0.00066452
0.47263 -0.00091812
0.47275 -0.00031628
0.47287 0.001319
0.473 0.0033781
0.47313 0.0046749
0.47325 0.0048345
0.47337 0.0044296
0.4735 0.0049731
0.47363 0.0061755
0.47375 0.007707
0.47387 0.0086864
0.474 0.0075933
0.47413 0.0052434
0.47425 0.0031527
0.47437 0.0022601
0.4745 0.0027239
0.47463 0.0035273
0.47475 0.0043516
0.47487 0.0040153
0.475 0.0039248
0.47513 0.0041543
0.47525 0.0057789
0.47537 0.0064658
0.4755 0.0064224
0.47563 0.0049219
0.47575 0.0030225
0.47587 0.00069713
0.476 0.00045473
0.47613 0.002691
0.47625 0.0047462
0.47637 0.0035004
0.4765 0.00077094
0.47663 -0.0028648
0.47675 -0.0061498
0.47687 -0.0063591
0.477 -0.0038781
0.47713 -0.0025874
0.47725 -0.003328
0.47737 -0.0043731
0.4775 -0.0046103
0.47763 -0.0043416
0.47775 -0.00404
0.47787 -0.0043252
0.478 -0.005057
0.47813 -0.0074218
0.47825 -0.0086577
0.47837 -0.0090804
0.4785 -0.0088343
0.47863 -0.0077929
0.47875 -0.0056255
0.47887 -0.0036517
0.479 -0.0027232
0.47913 -0.0028792
0.47925 -0.0033995
0.47937 -0.0043342
0.4795 -0.0041272
0.47963 -0.0032275
0.47975 -0.0023337
0.47987 -0.0025868
0.48 -0.0034921
0.48013 -0.0044245
0.48025 -0.0058151
0.48037 -0.0054287
0.4805 -0.004042
0.48063 -0.0024343
0.48075 -0.0024961
0.48087 -0.0023912
0.481 -0.0024252
0.48113 0.00076732
0.48125 0.0036799
0.48137 0.0046547
0.4815 0.0015713
0.48163 -0.0034016
0.48175 -0.0068539
0.48187 -0.007335
0.482 -0.0059739
0.48213 -0.0053088
0.48225 -0.0077893
0.48237 -0.010943
0.4825 -0.011674
0.48263 -0.0086856
0.48275 -0.0026484
0.48287 0.0039343
0.483 0.0086692
0.48313 0.0099563
0.48325 0.0079489
0.48337 0.0048522
0.4835 0.0041778
0.48363 0.005782
0.48375 0.0066731
0.48387 0.0066783
0.484 0.0069319
0.48413 0.0086443
0.48425 0.011518
0.48438 0.014916
0.4845 0.016417
0.48462 0.016453
0.48475 0.015794
0.48488 0.012706
0.485 0.0051187
0.48512 -0.0038985
0.48525 -0.011368
0.48538 -0.018829
0.4855 -0.02921
0.48562 -0.041809
0.48575 -0.054338
0.48588 -0.064243
0.486 -0.072194
0.48612 -0.076483
0.48625 -0.079053
0.48638 -0.080894
0.4865 -0.080557
0.48662 -0.078195
0.48675 -0.072266
0.48688 -0.061223
0.487 -0.045045
0.48712 -0.024321
0.48725 -0.0018334
0.48738 0.021051
0.4875 0.039825
0.48762 0.053351
0.48775 0.062277
0.48788 0.065732
0.488 0.064776
0.48812 0.060026
0.48825 0.054619
0.48838 0.051084
0.4885 0.051426
0.48862 0.055174
0.48875 0.058188
0.48888 0.058259
0.489 0.056132
0.48912 0.05465
0.48925 0.054628
0.48938 0.054948
0.4895 0.055491
0.48962 0.056144
0.48975 0.055369
0.48988 0.054404
0.49 0.053289
0.49012 0.051097
0.49025 0.044615
0.49038 0.035443
0.4905 0.025841
0.49062 0.018302
0.49075 0.013362
0.49088 0.010235
0.491 0.0074389
0.49112 0.0048058
0.49125 0.0031162
0.49138 0.0044074
0.4915 0.0072264
0.49162 0.0086746
0.49175 0.0080573
0.49188 0.0075338
0.492 0.0074084
0.49212 0.008756
0.49225 0.010846
0.49238 0.011374
0.4925 0.0065992
0.49262 -0.0054321
0.49275 -0.022858
0.49288 -0.045098
0.493 -0.070887
0.49312 -0.09672
0.49325 -0.11994
0.49338 -0.13862
0.4935 -0.15559
0.49362 -0.16958
0.49375 -0.17695
0.49388 -0.17593
0.494 -0.16673
0.49412 -0.15226
0.49425 -0.13123
0.49438 -0.10203
0.4945 -0.063936
0.49462 -0.018933
0.49475 0.025815
0.49488 0.064118
0.495 0.090188
0.49512 0.10208
0.49525 0.10166
0.49538 0.093214
0.4955 0.081377
0.49562 0.068036
0.49575 0.054182
0.49588 0.039796
0.496 0.026289
0.49612 0.018858
0.49625 0.021284
0.49638 0.035316
0.4965 0.057092
0.49662 0.08191
0.49675 0.10212
0.49688 0.11019
0.497 0.10335
0.49712 0.08483
0.49725 0.065121
0.49738 0.053554
0.4975 0.051482
0.49762 0.056511
0.49775 0.06181
0.49788 0.061651
0.498 0.053561
0.49812 0.040457
0.49825 0.026223
0.49838 0.012465
0.4985 0.0010107
0.49862 -0.0040635
0.49875 0.00084533
0.49888 0.014956
0.499 0.030416
0.49912 0.038986
0.49925 0.036841
0.49938 0.02515
0.4995 0.007601
0.49962 -0.0093309
0.49975 -0.021381
0.49988 -0.029935
0.5 -0.037832


==> noisy_example.txt <==
0.000125 -0.083675
0.00025 -0.12084
0.000375 -0.05574
0.0005 -0.12468
0.000625 -0.096183
0.00075 -0.019034
0.000875 -0.033078
0.001 -0.17876
0.001125 -0.025286
0.00125 -0.011646
0.001375 -0.047377
0.0015 0.047762
0.001625 0.041096
0.00175 0.044356
0.001875 -0.011302
0.002 0.11585
0.002125 0.03443
0.00225 -0.012563
0.002375 -0.011771
0.0025 -0.061581
0.002625 -0.025409
0.00275 -0.0060598
0.002875 0.091355
0.003 0.038053
0.003125 0.046295
0.00325 0.088651
0.003375 0.043668
0.0035 0.058421
0.003625 0.061884
0.00375 0.071173
0.003875 0.074664
0.004 0.11314
0.004125 0.053143
0.00425 0.022174
0.004375 0.032415
0.0045 -0.018298
0.004625 0.064504
0.00475 0.0070783
0.004875 -0.019284
0.005 -0.024422
0.005125 -0.13061
0.00525 0.031601
0.005375 -0.017025
0.0055 -0.12085
0.005625 -0.1053
0.00575 -0.10577
0.005875 -0.045636
0.006 -0.075624
0.006125 0.016473
0.00625 0.026434
0.006375 0.015994
0.0065 0.03757
0.006625 -0.0028201
0.00675 -0.0058538
0.006875 -0.027153
0.007 -0.025518
0.007125 -0.023969
0.00725 -0.067072
0.007375 -0.041942
0.0075 0.071926
0.007625 0.027413
0.00775 0.027617
0.007875 0.074006
0.008 0.081723
0.008125 0.0072566
0.00825 -0.067678
0.008375 0.011455
0.0085 0.043726
0.008625 0.051829
0.00875 0.055006
0.008875 0.03966
0.009 0.015774
0.009125 -0.072157
0.00925 -0.083509
0.009375 -0.0832
0.0095 -0.037715
0.009625 -0.074445
0.00975 -0.10827
0.009875 -0.059474
0.01 -0.066395
0.010125 -0.049338
0.01025 -0.033874
0.010375 -0.084106
0.0105 -0.040731
0.010625 0.071045
0.01075 0.019443
0.010875 0.097217
0.011 0.079717
0.011125 0.041417
0.01125 0.044324
0.011375 0.012777
0.0115 0.015436
0.011625 0.014536
0.01175 0.059353
0.011875 0.07147
0.012 0.038915
0.012125 0.033104
0.01225 0.027444
0.012375 0.018297
0.0125 0.020682
0.012625 -0.031879
0.01275 0.03558
0.012875 0.077356
0.013 0.082146
0.013125 0.032147
0.01325 0.025129
0.013375 0.038859
0.0135 -0.0065832
0.013625 0.069338
0.01375 0.034433
0.013875 -0.013138
0.014 -0.023489
0.014125 -0.05089
0.01425 -0.029639
0.014375 -0.060349
0.0145 -0.088992
0.014625 -0.032521
0.01475 -0.016846
0.014875 -0.026593
0.015 -0.04305
0.015125 -0.032662
0.01525 -0.022946
0.015375 0.0067089
0.0155 0.085644
0.015625 0.054332
0.01575 0.024631
0.015875 0.048115
0.016 0.067842
0.016125 0.064637
0.01625 0.0050581
0.016375 -0.058988
0.0165 0.025148
0.016625 -0.023606
0.01675 -0.070436
0.016875 -0.046166
0.017 -0.064937
0.017125 -0.11757
0.01725 -0.074046
0.017375 -0.072016
0.0175 -0.1412
0.017625 -0.046675
0.01775 0.014072
0.017875 0.072935
0.018 0.059484
0.018125 0.03548
0.01825 0.060835
0.018375 0.037214
0.0185 0.028975
0.018625 -0.09304
0.01875 -0.0061591
0.018875 0.00020912
0.019 -0.054267
0.019125 -0.016014
0.01925 -0.092983
0.019375 -0.012185
0.0195 0.026382
0.019625 -0.06699
0.01975 -0.075735
0.019875 -0.031975
0.02 -0.025593
0.020125 -0.030976
0.02025 0.0033327
0.020375 -0.0099144
0.0205 -0.050587
0.020625 0.12167
0.02075 0.10657
0.020875 -0.049524
0.021 0.072215
0.021125 0.051919
0.02125 0.047951
0.021375 0.076359
0.0215 0.03285
0.021625 0.054571
0.02175 0.08823
0.021875 0.03262
0.022 0.0069723
0.022125 0.15985
0.02225 -0.014803
0.022375 -0.0087971
0.0225 -0.012723
0.022625 -0.048088
0.02275 0.035796
0.022875 0.07116
0.023 0.0091673
0.023125 0.01399
0.02325 0.083804
0.023375 -0.099284
0.0235 0.025963
0.023625 -0.059195
0.02375 -0.12947
0.023875 -0.043625
0.024 -0.084657
0.024125 -0.07677
0.02425 -0.054546
0.024375 -8.833e-05
0.0245 -0.057804
0.024625 0.065945
0.02475 -0.0038417
0.024875 0.011905
0.025 0.14762
0.025125 0.1061
0.02525 0.12094
0.025375 0.10122
0.0255 0.042404
0.025625 0.0093141
0.02575 -0.026518
0.025875 -0.049764
0.026 0.013263
0.026125 -0.018859
0.02625 -0.024621
0.026375 -0.0057075
0.0265 0.018978
0.026625 -0.013083
0.02675 -0.05341
0.026875 -0.10991
0.027 -0.093296
0.027125 -0.025913
0.02725 0.0035075
0.027375 0.12501
0.0275 0.15163
0.027625 0.041109
0.02775 0.04716
0.027875 -0.040691
0.028 -0.064692
0.028125 -0.13052
0.02825 -0.1229
0.028375 -0.070908
0.0285 -0.11092
0.028625 -0.033551
0.02875 -0.064645
0.028875 -0.027512
0.029 -0.022451
0.029125 -0.038805
0.02925 -0.092574
0.029375 -0.056024
0.0295 0.062073
0.029625 0.012126
0.02975 -0.022301
0.029875 0.017088
0.03 0.027887
0.030125 0.04324
0.03025 0.056567
0.030375 0.025169
0.0305 0.014894
0.030625 0.024303
0.03075 0.0048678
0.030875 -0.058794
0.031 0.034656
0.031125 0.10061
0.03125 0.059526
0.031375 0.075838
0.0315 0.053035
0.031625 -0.033853
0.03175 -0.013756
0.031875 0.014389
0.032 0.060926
0.032125 0.048778
0.03225 0.033238
0.032375 0.058821
0.0325 0.11781
0.032625 0.067984
0.03275 0.072231
0.032875 -0.0030529
0.033 -0.12428
0.033125 -0.0094469
0.03325 -0.11735
0.033375 -0.046594
0.0335 0.011489
0.033625 -0.063121
0.03375 -0.091948
0.033875 -0.14025
0.034 -0.061049
0.034125 -0.049766
0.03425 0.022381
0.034375 0.074723
0.0345 0.031505
0.034625 0.04225
0.03475 0.007183
0.034875 -0.044418
0.035 -0.03468
0.035125 -0.016732
0.03525 0.008391
0.035375 -0.016033
0.0355 -0.0129
0.035625 -0.0083504
0.03575 0.017129
0.035875 0.084086
0.036 0.055085
0.036125 0.062925
0.03625 0.027873
0.036375 0.02744
0.0365 0.015619
0.036625 0.0916
0.03675 0.07024
0.036875 -0.02071
0.037 -0.046794
0.037125 -0.10331
0.03725 -0.02265
0.037375 -0.11871
0.0375 -0.082692
0.037625 -0.0081317
0.03775 -0.072783
0.037875 -0.032363
0.038 -0.071861
0.038125 -0.072243
0.03825 -0.044587
0.038375 0.0056604
0.0385 -0.013475
0.038625 -0.070075
0.03875 0.0070114
0.038875 0.013082
0.039 0.016027
0.039125 0.11334
0.03925 0.014132
0.039375 0.027754
0.0395 0.06484
0.039625 0.024268
0.03975 -0.02257
0.039875 0.016079
0.04 0.088197
0.040125 0.049349
0.04025 0.041049
0.040375 0.044347
0.0405 0.022241
0.040625 -0.0042706
0.04075 0.025645
0.040875 0.036977
0.041 0.010375
0.041125 0.024783
0.04125 0.018471
0.041375 0.020963
0.0415 0.10148
0.041625 0.069112
0.04175 0.013084
0.041875 0.027996
0.042 -0.063495
0.042125 -0.048157
0.04225 -0.039282
0.042375 -0.068058
0.0425 -0.041897
0.042625 -0.084176
0.04275 -0.047395
0.042875 -0.0085291
0.043 -0.0073154
0.043125 0.0097541
0.04325 0.02587
0.043375 0.002843
0.0435 0.06685
0.043625 0.053949
0.04375 0.027475
0.043875 0.084474
0.044 -0.014867
0.044125 -0.034523
0.04425 0.07912
0.044375 0.06726
0.0445 -0.039518
0.044625 -0.040691
0.04475 -0.052318
0.044875 -0.098963
0.045 -0.070351
0.045125 -0.081553
0.04525 -0.11415
0.045375 -0.013526
0.0455 0.027236
0.045625 0.0070019
0.04575 -0.032684
0.045875 0.0084667
0.046 0.048616
0.046125 0.037046
0.04625 0.070188
0.046375 -0.011977
0.0465 -0.086584
0.046625 0.080697
0.04675 0.032355
0.046875 -0.16328
0.047 -0.0018761
0.047125 -0.098974
0.04725 -0.13438
0.047375 0.056163
0.0475 -0.061265
0.047625 -0.053308
0.04775 0.019657
0.047875 -0.02666
0.048 -0.049697
0.048125 0.060716
0.04825 0.045397
0.048375 0.0075967
0.0485 0.076621
0.048625 -0.082536
0.04875 0.080434
0.048875 0.082231
0.049 0.024433
0.049125 0.083051
0.04925 0.059929
0.049375 0.016462
0.0495 -0.12065
0.049625 0.079501
0.04975 -0.078585
0.049875 0.10269
0.05 0.14926
0.050125 -0.00061896
0.05025 0.14033
0.050375 0.08936
0.0505 0.040461
0.050625 0.056098
0.05075 0.037309
0.050875 -0.04191
0.051 0.020032
0.051125 -0.0082592
0.05125 0.055901
0.051375 0.030023
0.0515 -0.06431
0.051625 -0.06838
0.05175 -0.098188
0.051875 -0.095672
0.052 -0.18473
0.052125 -0.062524
0.05225 -0.10455
0.052375 -0.057402
0.0525 0.055296
0.052625 -0.0095643
0.05275 -0.070509
0.052875 0.027366
0.053 0.04504
0.053125 0.04884
0.05325 0.063205
0.053375 0.042046
0.0535 0.12148
0.053625 0.057509
0.05375 -0.003913
0.053875 -0.016623
0.054 -0.037841
0.054125 -0.063917
0.05425 -0.057292
0.054375 0.011131
0.0545 0.0359
0.054625 0.13433
0.05475 0.081766
0.054875 0.05284
0.055 0.075773
0.055125 -0.13062
0.05525 0.024441
0.055375 -0.098813
0.0555 -0.12794
0.055625 0.062418
0.05575 -0.0040972
0.055875 -0.061477
0.056 -0.070413
0.056125 -0.1315
0.05625 -0.20785
0.056375 -0.12584
0.0565 -0.10758
0.056625 -0.058257
0.05675 0.012109
0.056875 0.074103
0.057 0.076333
0.057125 0.07383
0.05725 0.092281
0.057375 0.035936
0.0575 0.018943
0.057625 0.028324
0.05775 0.03146
0.057875 0.012383
0.058 0.0086284
0.058125 0.032011
0.05825 -0.025617
0.058375 0.071112
0.0585 0.018404
0.058625 -0.030258
0.05875 0.10041
0.058875 0.028219
0.059 0.05297
0.059125 0.13119
0.05925 0.10761
0.059375 0.065988
0.0595 0.076443
0.059625 -0.0019222
0.05975 -0.086492
0.059875 0.053795
0.06 -0.025715
0.060125 -0.072385
0.06025 -0.0097159
0.060375 0.032222
0.0605 -0.12099
0.060625 -0.058482
0.06075 -0.013226
0.060875 -0.080984
0.061 0.0048696
0.061125 0.0031447
0.06125 0.092473
0.061375 0.046003
0.0615 0.031593
0.061625 0.036149
0.06175 -0.029975
0.061875 -0.06225
0.062 -0.17254
0.062125 -0.1682
0.06225 -0.069793
0.062375 -0.084722
0.0625 -0.03276
0.062625 -0.0012381
0.06275 0.040428
0.062875 0.047304
0.063 0.012724
0.063125 0.023514
0.06325 0.012098
0.063375 -0.042584
0.0635 0.054701
0.063625 0.098028
0.06375 0.096051
0.063875 0.18909
0.064 0.073735
0.064125 0.12973
0.06425 0.020163
0.064375 -0.017471
0.0645 -0.085196
0.064625 -0.10281
0.06475 -0.10264
0.064875 -0.15124
0.065 -0.081629
0.065125 -0.098194
0.06525 -0.13176
0.065375 -0.088154
0.0655 -0.02811
0.065625 -0.069756
0.06575 0.042108
0.065875 0.044384
0.066 0.039394
0.066125 0.097341
0.06625 0.047932
0.066375 0.039095
0.0665 0.029218
0.066625 0.0089873
0.06675 -0.05707
0.066875 -0.026776
0.067 -0.021557
0.067125 -0.066298
0.06725 0.0093915
0.067375 0.029352
0.0675 0.04548
0.067625 0.12298
0.06775 0.083393
0.067875 0.11832
0.068 0.15242
0.068125 0.10263
0.06825 0.11508
0.068375 0.081893
0.0685 0.026893
0.068625 0.057084
0.06875 0.0072718
0.068875 -0.074505
0.069 -0.098552
0.069125 0.0023222
0.06925 -0.076554
0.069375 -0.061673
0.0695 0.036532
0.069625 0.0055097
0.06975 0.0047143
0.069875 0.036256
0.07 0.056382
0.070125 -0.081701
0.07025 -0.062566
0.070375 -0.11417
0.0705 -0.097641
0.070625 -0.010437
0.07075 -0.051341
0.070875 -0.097286
0.071 -0.021389
0.071125 -0.0017718
0.07125 -0.075478
0.071375 -0.024509
0.0715 -0.012633
0.071625 -0.052628
0.07175 0.018393
0.071875 0.10553
0.072 0.10527
0.072125 0.12361
0.07225 0.066097
0.072375 0.13569
0.0725 0.060047
0.072625 0.024657
0.07275 0.075299
0.072875 0.094207
0.073 0.15896
0.073125 -0.029915
0.07325 0.0093344
0.073375 -0.065795
0.0735 -0.11398
0.073625 -0.1382
0.07375 -0.17667
0.073875 -0.22457
0.074 -0.21948
0.074125 -0.14181
0.07425 -0.16301
0.074375 -0.00071308
0.0745 -0.017743
0.074625 -0.0101
0.07475 0.090893
0.074875 0.057114
0.075 0.061556
0.075125 0.072358
0.07525 -0.025128
0.075375 0.094752
0.0755 0.059531
0.075625 -0.018563
0.07575 0.011331
0.075875 0.033566
0.076 -0.049932
0.076125 -0.078064
0.07625 0.032901
0.076375 -0.057805
0.0765 0.040866
0.076625 -0.019104
0.07675 0.0098361
0.076875 0.064065
0.077 0.10421
0.077125 0.10046
0.07725 0.073617
0.077375 0.074586
0.0775 0.073394
0.077625 0.13131
0.07775 0.061441
0.077875 0.07696
0.078 -0.0041028
0.078125 0.043009
0.07825 -0.058594
0.078375 -0.12136
0.0785 -0.014085
0.078625 -0.051527
0.07875 -0.034442
0.078875 0.017169
0.079 0.030204
0.079125 -0.016326
0.07925 0.044284
0.079375 0.079844
0.0795 -0.055653
0.079625 0.041724
0.07975 -0.1246
0.079875 -0.10484
0.08 -0.041662
0.080125 -0.20165
0.08025 -0.15307
0.080375 -0.085261
0.0805 -0.13516
0.080625 -0.058747
0.08075 0.025695
0.080875 -0.084651
0.081 0.049107
0.081125 0.077159
0.08125 0.059997
0.081375 0.15892
0.0815 0.11183
0.081625 0.048995
0.08175 0.14738
0.081875 0.054181
0.082 -0.022615
0.082125 0.068823
0.08225 0.078409
0.082375 0.13743
0.0825 0.047021
0.082625 -0.0083762
0.08275 -0.025882
0.082875 0.02178
0.083 -0.10721
0.083125 -0.10306
0.08325 -0.11924
0.083375 -0.16992
0.0835 -0.09285
0.083625 -0.089914
0.08375 0.0094721
0.083875 0.0055268
0.084 0.016115
0.084125 0.038558
0.08425 0.015968
0.084375 0.043741
0.0845 -0.082013
0.084625 -0.042681
0.08475 0.0053338
0.084875 -0.088641
0.085 -0.033811
0.085125 0.0081102
0.08525 0.085671
0.085375 0.041029
0.0855 0.017261
0.085625 0.03472
0.08575 0.090674
0.085875 0.044559
0.086 0.0031149
0.086125 0.043391
0.08625 0.10398
0.086375 0.086401
0.0865 0.14536
0.086625 0.074115
0.08675 0.035553
0.086875 0.075135
0.087 0.018779
0.087125 -0.013456
0.08725 -0.084273
0.087375 -0.073137
0.0875 -0.048956
0.087625 -0.047573
0.08775 -0.06757
0.087875 -0.096648
0.088 -0.089115
0.088125 -0.050106
0.08825 -0.016044
0.088375 0.087014
0.0885 0.075468
0.088625 0.030822
0.08875 0.025046
0.088875 -0.015525
0.089 -0.030745
0.089125 0.027527
0.08925 -0.084121
0.089375 -0.016152
0.0895 -0.021345
0.089625 -0.14128
0.08975 0.005405
0.089875 -0.095223
0.09 -0.081674
0.090125 -0.10747
0.09025 -0.021376
0.090375 0.013149
0.0905 -0.0017521
0.090625 0.12787
0.09075 0.069861
0.090875 0.10542
0.091 0.049997
0.091125 0.011076
0.09125 0.023834
0.091375 -0.014975
0.0915 0.035985
0.091625 -0.0030026
0.09175 0.065724
0.091875 0.03614
0.092 0.031737
0.092125 0.043549
0.09225 -0.020817
0.092375 -0.032881
0.0925 0.026907
0.092625 -0.021795
0.09275 -0.074871
0.092875 -0.091335
0.093 -0.082599
0.093125 -0.086735
0.09325 -0.083641
0.093375 -0.028181
0.0935 -0.026544
0.093625 -0.032414
0.09375 -0.0614
0.093875 0.061661
0.094 0.0068545
0.094125 0.039056
0.09425 0.063621
0.094375 0.029581
0.0945 0.027263
0.094625 0.00049113
0.09475 0.033932
0.094875 -0.05122
0.095 0.027867
0.095125 0.059882
0.09525 0.031506
0.095375 0.058783
0.0955 0.058874
0.095625 0.03977
0.09575 -0.050175
0.095875 -0.0067843
0.096 0.011238
0.096125 -0.059422
0.09625 0.047897
0.096375 0.10435
0.0965 0.076148
0.096625 0.069997
0.09675 0.039599
0.096875 0.043254
0.097 -0.020905
0.097125 -0.040955
0.09725 -0.029944
0.097375 -0.037834
0.0975 -0.011082
0.097625 -0.00058186
0.09775 0.019055
0.097875 0.087257
0.098 0.020564
0.098125 -0.047806
0.09825 -0.025393
0.098375 -0.037699
0.0985 -0.080003
0.098625 -0.081749
0.09875 0.0036859
0.098875 -0.035273
0.099 -0.059991
0.099125 -0.0079263
0.09925 -0.053822
0.099375 -0.032754
0.0995 -0.021697
0.099625 0.019709
0.09975 0.018809
0.099875 -0.003542
0.1 0.10069
0.10013 0.11451
0.10025 0.080148
0.10038 0.11054
0.1005 0.083185
0.10063 0.021614
0.10075 -0.042844
0.10088 0.053164
0.101 0.036212
0.10113 0.01218
0.10125 -0.0024819
0.10138 -0.026981
0.1015 -0.007665
0.10162 -0.055788
0.10175 -0.061735
0.10187 -0.091869
0.102 -0.15024
0.10212 -0.17927
0.10225 -0.083023
0.10237 0.00070109
0.1025 -0.019408
0.10262 -0.019494
0.10275 -0.073991
0.10287 0.038148
0.103 -0.010982
0.10312 -0.016629
0.10325 0.05215
0.10337 0.063505
0.1035 0.12539
0.10362 0.046475
0.10375 0.017936
0.10387 -0.026128
0.104 -0.0080549
0.10412 -0.031111
0.10425 -0.072859
0.10437 -0.044694
0.1045 -0.0014256
0.10462 0.075156
0.10475 0.041067
0.10487 0.030494
0.105 0.039858
0.10512 0.11002
0.10525 0.093339
0.10537 0.057368
0.1055 0.072628
0.10562 0.12217
0.10575 0.082755
0.10587 -0.0019733
0.106 0.0032611
0.10612 0.054826
0.10625 -0.0089601
0.10637 -0.07595
0.1065 -0.06266
0.10662 -0.059119
0.10675 -0.080349
0.10687 -0.0862
0.107 -0.10201
0.10712 -0.073607
0.10725 -0.032858
0.10737 -0.0041776
0.1075 0.049409
0.10762 0.050741
0.10775 0.031947
0.10787 -0.026096
0.108 -0.073358
0.10812 -0.078708
0.10825 -0.038502
0.10837 -0.11423
0.1085 -0.15916
0.10862 -0.047531
0.10875 -0.02144
0.10887 -0.0054816
0.109 -0.086384
0.10912 0.0096567
0.10925 0.12966
0.10938 0.086425
0.1095 0.10844
0.10963 0.12321
0.10975 0.099312
0.10988 0.042317
0.11 0.091254
0.11013 0.067746
0.11025 0.058208
0.11038 0.023457
0.1105 0.0040558
0.11063 0.028025
0.11075 -0.019418
0.11088 -0.029715
0.111 -0.055533
0.11113 -0.097671
0.11125 -0.16717
0.11138 -0.18678
0.1115 -0.06491
0.11163 -0.035305
0.11175 -0.033373
0.11188 0.02676
0.112 0.054339
0.11213 0.073357
0.11225 -0.014894
0.11238 -0.13304
0.1125 -0.017285
0.11263 0.059908
0.11275 0.047391
0.11288 -0.011021
0.113 0.019899
0.11313 0.05427
0.11325 0.050658
0.11338 0.024639
0.1135 -0.0044111
0.11363 0.024739
0.11375 0.014577
0.11388 0.0054175
0.114 0.053485
0.11413 0.046904
0.11425 0.10682
0.11438 0.024075
0.1145 0.074145
0.11463 0.14003
0.11475 0.011754
0.11488 0.05851
0.115 0.057068
0.11513 0.023115
0.11525 0.042043
0.11538 -0.0021246
0.1155 -0.071639
0.11563 -0.042147
0.11575 -0.02642
0.11588 -0.072819
0.116 -0.041287
0.11613 -0.04521
0.11625 -0.03997
0.11638 -0.0069222
0.1165 -0.026776
0.11663 -0.031961
0.11675 -0.00083929
0.11688 0.045039
0.117 0.019336
0.11713 0.020554
0.11725 0.03257
0.11737 0.007096
0.1175 5.5463e-05
0.11762 -0.035663
0.11775 -0.057421
0.11787 -0.000533
0.118 -0.063285
0.11812 -0.15755
0.11825 -0.087617
0.11837 -0.054247
0.1185 -0.053424
0.11862 -0.00073112
0.11875 -0.0037294
0.11887 -0.031316
0.119 0.067108
0.11912 0.066556
0.11925 0.023773
0.11937 0.061086
0.1195 -0.017284
0.11962 0.03607
0.11975 0.052252
0.11987 0.0054416
0.12 0.097746
0.12012 0.076825
0.12025 0.071874
0.12037 0.090188
0.1205 0.0023664
0.12062 -0.036482
0.12075 -0.049895
0.12087 -0.09798
0.121 -0.067478
0.12112 -0.1455
0.12125 -0.068992
0.12137 -0.0624
0.1215 -0.1873
0.12162 -0.074099
0.12175 -0.09907
0.12187 -0.061196
0.122 0.028468
0.12212 -0.028319
0.12225 -0.0039653
0.12237 0.095536
0.1225 0.095172
0.12262 0.070849
0.12275 0.078683
0.12287 0.025646
0.123 0.047382
0.12312 0.061401
0.12325 0.017426
0.12337 0.040185
0.1235 0.043786
0.12362 0.078927
0.12375 0.066465
0.12387 0.035417
0.124 0.059221
0.12412 0.033164
0.12425 0.029236
0.12437 0.077386
0.1245 0.024988
0.12462 -0.046382
0.12475 -0.047343
0.12487 -0.037824
0.125 -0.013938
0.12512 -0.019915
0.12525 -0.028515
0.12537 0.039725
0.1255 0.035153
0.12562 0.010535
0.12575 0.015291
0.12587 0.03925
0.126 0.01312
0.12612 0.0062725
0.12625 -0.0060825
0.12637 -0.05755
0.1265 -0.0092493
0.12662 -0.0077101
0.12675 -0.031849
0.12687 -0.057736
0.127 -0.037167
0.12712 -0.022687
0.12725 -0.038136
0.12737 -0.0058765
0.1275 -0.044604
0.12762 0.003302
0.12775 -0.0091312
0.12787 -0.036617
0.128 0.049439
0.12812 0.010053
0.12825 0.080538
0.12837 0.041933
0.1285 -0.014287
0.12862 0.0066584
0.12875 -0.033277
0.12887 -0.024673
0.129 -0.031306
0.12912 0.072424
0.12925 0.031123
0.12937 -0.064078
0.1295 0.023043
0.12962 -0.0045728
0.12975 -0.018964
0.12987 -0.0071072
0.13 -0.038399
0.13012 -0.087167
0.13025 -0.2043
0.13037 -0.097181
0.1305 0.027402
0.13062 -0.047939
0.13075 -0.012121
0.13087 -0.0085272
0.131 -0.01164
0.13112 -0.061497
0.13125 -0.057857
0.13137 -0.025645
0.1315 0.01353
0.13162 0.027304
0.13175 0.01269
0.13187 0.122
0.132 0.069875
0.13212 0.035404
0.13225 -0.0025143
0.13237 0.018459
0.1325 0.060187
0.13262 0.030378
0.13275 0.058915
0.13287 0.060787
0.133 0.056704
0.13312 0.043456
0.13325 0.063515
0.13337 0.06694
0.1335 -0.082487
0.13362 0.02363
0.13375 0.13946
0.13387 -0.0049564
0.134 0.068675
0.13412 0.048729
0.13425 -0.051156
0.13437 -0.03913
0.1345 -0.06448
0.13462 0.07361
0.13475 0.027301
0.13487 -0.025422
0.135 0.051792
0.13512 0.030348
0.13525 -0.012535
0.13537 -0.015571
0.1355 0.00056204
0.13562 -0.0047526
0.13575 0.086831
0.13587 -0.11335
0.136 -0.075457
0.13612 -0.0075612
0.13625 -0.18204
0.13637 -0.036784
0.1365 -0.050031
0.13662 -0.070778
0.13675 -0.063085
0.13687 -0.060678
0.137 -0.11017
0.13712 -0.016842
0.13725 0.14343
0.13737 0.034827
0.1375 0.049654
0.13762 0.10922
0.13775 0.029086
0.13787 0.082035
0.138 0.15259
0.13812 -0.016995
0.13825 0.0015489
0.13837 -0.0081829
0.1385 -0.086667
0.13862 0.056148
0.13875 -0.0042121
0.13887 -0.0089714
0.139 0.10864
0.13912 -0.10361
0.13925 -0.063923
0.13937 -0.067416
0.1395 -0.1018
0.13962 -0.0041463
0.13975 -0.023886
0.13987 -0.015614
0.14 0.013453
0.14012 0.074111
0.14025 0.0016798
0.14037 -0.055935
0.1405 -0.051975
0.14062 -0.018029
0.14075 -0.027826
0.14088 -0.12843
0.141 -0.099917
0.14113 -0.039372
0.14125 0.042322
0.14138 0.075385
0.1415 0.069964
0.14163 0.088044
0.14175 -0.031581
0.14188 0.012364
0.142 0.035234
0.14213 0.0065255
0.14225 0.055469
0.14238 0.05352
0.1425 0.054942
0.14263 0.097552
0.14275 0.028452
0.14288 -0.012762
0.143 0.043641
0.14313 0.00045658
0.14325 -0.016316
0.14338 -0.016998
0.1435 -0.023964
0.14363 -0.033621
0.14375 -0.014615
0.14388 0.031722
0.144 -0.063743
0.14413 -0.096569
0.14425 -0.063033
0.14438 -0.031819
0.1445 0.041625
0.14463 0.083468
0.14475 0.059332
0.14488 0.13161
0.145 0.056751
0.14513 -0.098037
0.14525 0.017398
0.14538 -0.029536
0.1455 -0.039869
0.14563 0.039833
0.14575 -0.045009
0.14588 0.063257
0.146 0.015323
0.14613 -0.070577
0.14625 -0.08156
0.14638 -0.13547
0.1465 -0.058887
0.14663 -0.015136
0.14675 0.027713
0.14688 0.047521
0.147 0.032722
0.14713 0.025894
0.14725 -0.049578
0.14738 -0.0089864
0.1475 0.054885
0.14763 -0.011404
0.14775 0.0099242
0.14788 0.049907
0.148 0.028933
0.14813 -0.0016722
0.14825 0.073354
0.14838 0.084884
0.1485 0.036592
0.14863 0.087074
0.14875 0.02947
0.14888 -0.010316
0.149 -0.06854
0.14913 -0.094668
0.14925 -0.059868
0.14938 -0.048116
0.1495 -0.10263
0.14963 -0.069099
0.14975 -0.037237
0.14988 -0.10965
0.15 -0.027714
0.15013 -0.0010929
0.15025 -0.013406
0.15038 0.087053
0.1505 0.026797
0.15063 0.00024717
0.15075 0.040322
0.15088 -0.0057083
0.151 -0.068514
0.15113 0.0067822
0.15125 0.081419
0.15138 0.046611
0.1515 0.048469
0.15163 0.044651
0.15175 0.018438
0.15188 0.028026
0.152 0.009836
0.15213 0.01836
0.15225 0.048567
0.15238 0.035906
0.1525 0.091173
0.15263 0.060392
0.15275 -0.0063248
0.15288 -0.0057887
0.153 -0.024879
0.15313 -0.0071777
0.15325 0.030705
0.15338 0.015028
0.1535 0.055143
0.15363 0.022068
0.15375 -0.095126
0.15388 -0.028852
0.154 -0.0090693
0.15413 -0.033056
0.15425 0.023351
0.15438 -0.0018281
0.1545 0.017903
0.15463 -0.062277
0.15475 -0.12902
0.15488 -0.050457
0.155 -0.13269
0.15513 -0.072051
0.15525 0.031819
0.15538 0.023314
0.1555 0.040598
0.15563 0.068195
0.15575 0.017225
0.15588 -0.062251
0.156 0.013046
0.15613 0.085768
0.15625 0.018796
0.15637 0.070259
0.1565 0.084544
0.15662 0.050114
0.15675 0.001108
0.15687 0.0072381
0.157 -0.022026
0.15712 0.017642
0.15725 0.046482
0.15737 -0.022848
0.1575 -0.013118
0.15762 -0.06379
0.15775 -0.087366
0.15787 -0.041244
0.158 -0.020467
0.15812 -0.069936
0.15825 -0.11437
0.15837 -0.058814
0.1585 -0.0376
0.15862 0.020593
0.15875 0.03855
0.15887 0.030279
0.159 0.043435
0.15912 -0.034893
0.15925 -0.045037
0.15937 -0.038648
0.1595 -0.020408
0.15962 0.081744
0.15975 0.12043
0.15987 0.053048
0.16 0.016205
0.16012 -0.0052431
0.16025 -0.062437
0.16037 -0.033956
0.1605 -0.037303
0.16062 -0.0082569
0.16075 0.0399
0.16087 -0.016978
0.161 -0.027119
0.16112 0.0040717
0.16125 -0.0016308
0.16137 0.048858
0.1615 -0.0083295
0.16162 -0.010884
0.16175 0.06544
0.16187 0.062634
0.162 0.036598
0.16212 0.0081319
0.16225 0.037351
0.16237 -0.0012403
0.1625 -0.028441
0.16262 0.016516
0.16275 0.016294
0.16287 -0.011725
0.163 0.046645
0.16312 0.02199
0.16325 -0.022494
0.16337 0.023017
0.1635 0.073102
0.16362 -0.0051314
0.16375 0.079564
0.16387 0.05344
0.164 -0.14141
0.16412 -0.033969
0.16425 -0.12047
0.16437 -0.12146
0.1645 -0.05796
0.16462 -0.072023
0.16475 -0.014832
0.16487 0.014678
0.165 -0.07603
0.16512 -0.11601
0.16525 0.065365
0.16537 0.016671
0.1655 0.0065805
0.16562 0.10268
0.16575 0.048294
0.16587 0.012702
0.166 0.028803
0.16612 0.024605
0.16625 0.026963
0.16637 0.043717
0.1665 0.024215
0.16662 0.11492
0.16675 0.03723
0.16687 0.0031823
0.167 0.030939
0.16712 -0.060112
0.16725 -0.030533
0.16737 -0.028993
0.1675 -0.0092603
0.16762 -0.0044325
0.16775 -0.037282
0.16787 -0.034473
0.168 0.049645
0.16812 0.062532
0.16825 -0.041974
0.16837 -0.005906
0.1685 -0.01591
0.16862 -0.12411
0.16875 -0.11753
0.16887 -0.030996
0.169 -0.040699
0.16912 -0.087163
0.16925 0.0093186
0.16937 0.003834
0.1695 0.021641
0.16962 -0.028691
0.16975 -0.020518
0.16987 0.073435
0.17 0.054834
0.17012 0.059973
0.17025 0.031962
0.17037 0.059764
0.1705 0.01738
0.17062 0.024032
0.17075 0.11225
0.17087 0.051426
0.171 0.040582
0.17112 0.032142
0.17125 0.017402
0.17137 -0.01901
0.1715 -0.036415
0.17162 -0.045227
0.17175 0.00077369
0.17188 0.023678
0.172 -0.010651
0.17213 0.01875
0.17225 0.01896
0.17238 0.016812
0.1725 0.011657
0.17263 -0.0083453
0.17275 0.029061
0.17288 0.059955
0.173 0.011144
0.17313 0.0019084
0.17325 0.10023
0.17338 0.020715
0.1735 -0.033403
0.17363 0.0024435
0.17375 -0.095572
0.17388 -0.0091727
0.174 0.022555
0.17413 0.032689
0.17425 -0.066458
0.17438 -0.071093
0.1745 -0.093918
0.17463 -0.090488
0.17475 -0.0025272
0.17488 -0.094677
0.175 0.025513
0.17513 0.006085
0.17525 -0.032439
0.17538 0.034577
0.1755 -0.01004
0.17563 0.035361
0.17575 0.010481
0.17588 -0.070024
0.176 -0.022821
0.17613 0.01525
0.17625 0.0072748
0.17638 0.051372
0.1765 0.089108
0.17663 0.12177
0.17675 0.12709
0.17688 0.037574
0.177 0.0064223
0.17713 0.016983
0.17725 -0.054738
0.17738 -0.057249
0.1775 -0.055377
0.17763 -0.083838
0.17775 -0.014212
0.17788 -0.071285
0.178 -0.094443
0.17813 -0.081866
0.17825 -0.088537
0.17838 -0.058739
0.1785 -0.02479
0.17863 -0.017254
0.17875 -0.033581
0.17888 -0.0075662
0.179 -0.058421
0.17913 0.00066556
0.17925 0.044625
0.17938 0.020006
0.1795 0.080295
0.17963 0.097981
0.17975 0.071499
0.17988 0.040365
0.18 0.047908
0.18013 0.030942
0.18025 -0.0062569
0.18038 0.013311
0.1805 0.08618
0.18063 0.026999
0.18075 -0.0081735
0.18088 0.029347
0.181 0.022291
0.18113 0.013261
0.18125 -0.084078
0.18138 -0.0059074
0.1815 0.093995
0.18163 0.071999
0.18175 0.0091555
0.18188 -0.010172
0.182 0.096725
0.18213 0.00079597
0.18225 -0.064039
0.18238 0.01043
0.1825 -0.0035785
0.18263 -0.029418
0.18275 -0.043621
0.18288 -0.04158
0.183 -0.10607
0.18313 -0.10222
0.18325 -0.029675
0.18338 -0.023765
0.1835 -0.00026748
0.18363 -0.0039267
0.18375 -0.0049688
0.18388 -0.01729
0.184 0.03776
0.18413 0.10841
0.18425 0.034638
0.18438 0.015667
0.1845 0.038946
0.18463 0.11334
0.18475 0.030419
0.18488 0.00053101
0.185 -0.011507
0.18513 -0.034009
0.18525 0.016396
0.18538 0.0076954
0.1855 -0.07839
0.18563 -0.075714
0.18575 -0.023075
0.18588 -0.060339
0.186 -0.012463
0.18613 -0.024818
0.18625 -0.022724
0.18638 0.0022878
0.1865 -0.0519
0.18663 -0.074905
0.18675 -0.044804
0.18688 -0.023223
0.187 0.02709
0.18713 -0.063348
0.18725 -0.075337
0.18738 0.046573
0.1875 -0.067845
0.18762 -0.024685
0.18775 0.044956
0.18787 0.051866
0.188 0.107
0.18812 0.12943
0.18825 0.038564
0.18837 0.0018007
0.1885 0.061939
0.18862 0.0083742
0.18875 0.0041799
0.18887 0.018067
0.189 -0.009781
0.18912 -0.027477
0.18925 -0.0456
0.18937 -0.025903
0.1895 -0.017332
0.18962 0.10878
0.18975 0.043162
0.18987 0.0133
0.19 0.032555
0.19012 -0.047825
0.19025 0.030129
0.19037 -0.067136
0.1905 -0.036952
0.19062 0.051287
0.19075 0.036149
0.19087 0.042666
0.191 -0.010705
0.19112 -0.054223
0.19125 0.052389
0.19137 0.057596
0.1915 -0.011816
0.19162 -0.026836
0.19175 -0.027875
0.19187 -0.031876
0.192 -0.0493
0.19212 -0.11797
0.19225 -0.15648
0.19237 -0.0052009
0.1925 0.0064341
0.19262 -0.11644
0.19275 -0.016375
0.19287 0.030903
0.193 0.11232
0.19312 0.056456
0.19325 -0.0024052
0.19337 0.053958
0.1935 0.10492
0.19362 0.061665
0.19375 0.010687
0.19387 0.00089841
0.194 0.0046909
0.19412 -0.035574
0.19425 -0.054634
0.19437 -0.032235
0.1945 -0.0087585
0.19462 0.048115
0.19475 0.060665
0.19487 0.10131
0.195 0.053044
0.19512 -0.021712
0.19525 0.023782
0.19537 -0.0033064
0.1955 0.0048006
0.19562 0.070327
0.19575 -0.020414
0.19587 -0.033862
0.196 0.034818
0.19612 -0.063291
0.19625 -0.047854
0.19637 -0.082709
0.1965 -0.1667
0.19662 -0.096445
0.19675 -0.098026
0.19687 -0.07576
0.197 -0.1368
0.19712 -0.041502
0.19725 0.034493
0.19737 0.021934
0.1975 0.084735
0.19762 0.035005
0.19775 -0.00478
0.19787 0.068546
0.198 0.13134
0.19812 0.052829
0.19825 0.021919
0.19837 0.078887
0.1985 0.032595
0.19862 0.022199
0.19875 -0.0086401
0.19887 0.0014198
0.199 -0.025
0.19912 0.0016576
0.19925 0.037618
0.19937 -0.0013614
0.1995 0.038266
0.19962 0.010493
0.19975 0.023286
0.19987 -0.038002
0.2 -0.013889
0.20012 -0.019198
0.20025 -0.0035358
0.20037 0.12843
0.2005 0.052314
0.20062 0.013609
0.20075 0.0033581
0.20087 0.019913
0.201 0.0049072
0.20112 -0.072726
0.20125 -0.043816
0.20137 -0.017181
0.2015 0.083655
0.20162 0.0056701
0.20175 -0.014438
0.20187 0.063115
0.202 -0.07315
0.20212 -0.036008
0.20225 -0.093027
0.20237 -0.042965
0.2025 -0.042636
0.20262 -0.073965
0.20275 0.038145
0.20287 0.0046148
0.203 0.0053763
0.20312 -0.024326
0.20325 -0.022649
0.20338 -0.013371
0.2035 -0.042103
0.20363 -0.067395
0.20375 -0.025944
0.20388 0.021546
0.204 0.030909
0.20413 0.13574
0.20425 0.078166
0.20438 0.016365
0.2045 0.05712
0.20463 0.0097522
0.20475 0.0092013
0.20488 -0.014372
0.205 -0.018876
0.20513 -0.040399
0.20525 -0.03525
0.20538 -0.037972
0.2055 -0.078612
0.20563 -0.053124
0.20575 -0.091611
0.20588 -0.088414
0.206 0.0055069
0.20613 -0.020636
0.20625 -0.030968
0.20638 -0.0041413
0.2065 0.086176
0.20663 0.047754
0.20675 0.10801
0.20688 0.11959
0.207 -0.029887
0.20713 0.02657
0.20725 0.0025677
0.20738 0.0014195
0.2075 0.015021
0.20763 0.059424
0.20775 -0.031139
0.20788 -0.0083958
0.208 0.010702
0.20813 -0.048037
0.20825 0.0068884
0.20838 0.0076877
0.2085 0.021257
0.20863 -0.042361
0.20875 0.048354
0.20888 -0.014649
0.209 0.05156
0.20913 0.084346
0.20925 -0.012198
0.20938 0.079952
0.2095 0.038879
0.20963 0.096849
0.20975 0.048759
0.20988 -0.0096299
0.21 -0.018245
0.21013 -0.0083687
0.21025 -0.032837
0.21038 -0.077263
0.2105 -0.025301
0.21063 -0.00089373
0.21075 -0.02424
0.21088 -0.045786
0.211 -0.098639
0.21113 -0.064219
0.21125 -0.0087376
0.21138 -0.01639
0.2115 0.0044559
0.21163 0.035969
0.21175 0.031389
0.21188 0.027501
0.212 0.017468
0.21213 0.101
0.21225 0.083195
0.21238 0.042888
0.2125 -0.0061792
0.21263 0.036373
0.21275 -0.031718
0.21288 -0.084488
0.213 -0.051015
0.21313 -0.15576
0.21325 -0.045992
0.21338 -0.010886
0.2135 -0.020511
0.21363 0.02281
0.21375 0.061175
0.21388 0.11137
0.214 -0.089405
0.21413 -0.10016
0.21425 -0.094533
0.21438 -0.063317
0.2145 -0.073926
0.21463 -0.034478
0.21475 -0.016639
0.21488 -0.05078
0.215 -0.035318
0.21513 -0.15888
0.21525 0.068998
0.21538 0.0096633
0.2155 -0.03701
0.21563 0.081368
0.21575 0.11386
0.21588 0.054133
0.216 0.047762
0.21613 0.11107
0.21625 -0.09498
0.21638 0.057507
0.2165 0.010894
0.21663 0.03517
0.21675 0.13234
0.21688 -0.018115
0.217 0.0054212
0.21713 0.037182
0.21725 -0.018902
0.21738 -0.068255
0.2175 0.044357
0.21763 0.017887
0.21775 -0.017176
0.21788 0.04239
0.218 0.0072331
0.21813 -0.044786
0.21825 0.11834
0.21838 0.055923
0.2185 0.05668
0.21863 0.18627
0.21875 0.061337
0.21887 -0.0080496
0.219 0.059707
0.21912 -0.033278
0.21925 -0.10537
0.21937 -0.010516
0.2195 -0.062418
0.21962 -0.0038606
0.21975 0.041714
0.21987 -0.10504
0.22 -0.025069
0.22012 -0.086099
0.22025 -0.20721
0.22037 0.026122
0.2205 0.024558
0.22062 -0.1069
0.22075 0.039196
0.22087 0.064611
0.221 -0.072706
0.22112 -0.031517
0.22125 0.066782
0.22137 -0.045711
0.2215 0.053314
0.22162 0.086995
0.22175 -0.03031
0.22187 0.039236
0.222 0.044029
0.22212 -0.093176
0.22225 -0.042504
0.22237 0.027131
0.2225 -0.061204
0.22262 0.098774
0.22275 0.10889
0.22287 -0.017644
0.223 0.11194
0.22312 0.085262
0.22325 0.0099415
0.22337 -0.075447
0.2235 -0.024671
0.22362 -0.028204
0.22375 -0.052809
0.22387 -0.063947
0.224 -0.020556
0.22412 -0.023917
0.22425 -0.10636
0.22437 -0.16146
0.2245 -0.14439
0.22462 -0.055786
0.22475 -0.045919
0.22487 -0.024537
0.225 -0.036673
0.22512 0.064036
0.22525 0.068291
0.22537 0.0074022
0.2255 0.049983
0.22562 0.066307
0.22575 0.071242
0.22587 0.057929
0.226 0.047056
0.22612 0.09974
0.22625 0.048409
0.22637 -0.0067777
0.2265 -0.0090262
0.22662 0.028374
0.22675 -0.00013238
0.22687 0.0019978
0.227 0.0032637
0.22712 0.016027
0.22725 0.12098
0.22737 -0.036956
0.2275 -0.0094245
0.22762 0.08378
0.22775 0.031832
0.22787 0.018903
0.228 0.059131
0.22812 0.03576
0.22825 -0.0034596
0.22837 -0.015862
0.2285 -0.061593
0.22862 0.049385
0.22875 0.072905
0.22887 0.01771
0.229 -0.012291
0.22912 -0.0016791
0.22925 -0.015557
0.22937 -0.055366
0.2295 -0.0049001
0.22962 -0.012132
0.22975 -0.067627
0.22987 -0.019959
0.23 -0.010466
0.23012 -0.045627
0.23025 -0.090317
0.23037 -0.11715
0.2305 -0.11836
0.23062 -0.021003
0.23075 -0.044218
0.23087 -0.075493
0.231 0.018607
0.23112 -0.0075598
0.23125 -0.011175
0.23137 0.0060043
0.2315 -0.03987
0.23162 0.018611
0.23175 0.038647
0.23187 0.067045
0.232 0.074758
0.23212 0.071663
0.23225 0.07574
0.23237 0.044041
0.2325 0.046469
0.23262 0.10514
0.23275 0.039089
0.23287 0.010339
0.233 0.024186
0.23312 -0.07598
0.23325 -0.049327
0.23337 -0.028821
0.2335 -0.11906
0.23362 -0.083805
0.23375 -0.074211
0.23387 -0.094844
0.234 -0.030921
0.23412 -0.043829
0.23425 -0.060115
0.23438 -0.0013334
0.2345 0.016769
0.23463 0.0086333
0.23475 0.077467
0.23488 -0.0058727
0.235 -0.051471
0.23513 0.04868
0.23525 0.098169
0.23538 0.037192
0.2355 0.044275
0.23563 0.065334
0.23575 0.022614
0.23588 0.029354
0.236 0.0073946
0.23613 0.0048701
0.23625 0.042677
0.23638 0.016447
0.2365 0.005011
0.23663 0.032533
0.23675 -0.037908
0.23688 -0.014456
0.237 0.064589
0.23713 0.011005
0.23725 0.024298
0.23738 0.032632
0.2375 0.010701
0.23763 0.061104
0.23775 0.023806
0.23788 -0.0061411
0.238 0.022427
0.23813 0.010335
0.23825 -0.017217
0.23838 -0.014854
0.2385 -0.0023148
0.23863 -0.020654
0.23875 -0.095129
0.23888 -0.037635
0.239 -0.0096716
0.23913 -0.029742
0.23925 -0.015709
0.23938 -0.007758
0.2395 -0.00018391
0.23963 -0.013947
0.23975 -0.012327
0.23988 -0.016726
0.24 0.0032575
0.24013 0.075072
0.24025 0.082297
0.24038 0.0061137
0.2405 0.078661
0.24063 0.092127
0.24075 -0.012028
0.24088 -0.027063
0.241 -0.086503
0.24113 -0.036788
0.24125 -0.022546
0.24138 -0.051138
0.2415 -0.047593
0.24163 -0.030444
0.24175 -0.038616
0.24188 -0.077352
0.242 -0.11829
0.24213 -0.051491
0.24225 -0.014185
0.24238 0.06393
0.2425 0.0064318
0.24263 0.024285
0.24275 0.11446
0.24288 0.11849
0.243 0.022814
0.24313 -0.15692
0.24325 0.10862
0.24338 -0.028245
0.2435 -0.0078186
0.24363 -0.0047513
0.24375 0.016409
0.24388 0.036336
0.244 -0.053288
0.24413 0.06134
0.24425 -0.061213
0.24438 0.0067205
0.2445 -0.034138
0.24463 -0.040287
0.24475 -0.021235
0.24488 -0.040571
0.245 -0.0039459
0.24513 -0.033886
0.24525 -0.10895
0.24538 -0.053261
0.2455 0.10085
0.24563 0.024673
0.24575 0.012374
0.24588 0.027169
0.246 0.050493
0.24613 0.060243
0.24625 0.019834
0.24638 -0.045342
0.2465 0.064079
0.24663 0.023642
0.24675 0.014504
0.24688 0.019014
0.247 -0.058214
0.24713 0.037594
0.24725 0.0083453
0.24738 0.13239
0.2475 0.0062019
0.24763 0.0097238
0.24775 0.019097
0.24788 -0.10708
0.248 -0.008949
0.24813 -0.12813
0.24825 -0.095928
0.24838 -0.0063055
0.2485 -0.031264
0.24863 -0.043943
0.24875 0.0096412
0.24888 0.081106
0.249 -0.053341
0.24913 0.023289
0.24925 0.11327
0.24938 0.029202
0.2495 0.039262
0.24963 0.086015
0.24975 0.023169
0.24988 0.0035525
0.25 -0.02394
0.25012 -0.045857
0.25025 -0.023307
0.25038 -0.075278
0.2505 0.028169
0.25062 0.014328
0.25075 -0.020185
0.25088 0.0090765
0.251 -0.0080053
0.25112 -0.0026864
0.25125 -0.059778
0.25138 -0.012328
0.2515 -0.0065834
0.25162 0.00065126
0.25175 -0.0069001
0.25188 -0.012077
0.252 0.087605
0.25212 0.013712
0.25225 -0.08316
0.25238 -0.060377
0.2525 -0.01441
0.25262 -0.0062728
0.25275 -0.014296
0.25288 -0.071255
0.253 0.014563
0.25312 0.054175
0.25325 0.03087
0.25338 0.10779
0.2535 0.062841
0.25362 0.063175
0.25375 -0.020534
0.25388 0.069244
0.254 0.029909
0.25412 -0.050234
0.25425 0.091556
0.25438 -0.012405
0.2545 0.035242
0.25462 0.020588
0.25475 -0.034783
0.25488 -0.0088768
0.255 -0.065413
0.25512 -0.034927
0.25525 -0.047213
0.25538 -0.023044
0.2555 0.05523
0.25562 -0.0082426
0.25575 -0.051984
0.25588 -0.028168
0.256 -0.10362
0.25612 -0.049027
0.25625 -0.023386
0.25638 -0.012633
0.2565 0.0021736
0.25662 0.012983
0.25675 0.060885
0.25688 0.063131
0.257 0.0054304
0.25712 0.0323
0.25725 0.057968
0.25738 0.0069165
0.2575 0.088573
0.25762 0.033253
0.25775 0.029854
0.25788 0.051296
0.258 0.01724
0.25812 -0.014391
0.25825 -0.11362
0.25838 -0.05589
0.2585 -0.040975
0.25862 -0.029879
0.25875 -0.060383
0.25888 -0.038998
0.259 -0.032219
0.25912 -0.031851
0.25925 0.0031932
0.25938 0.021503
0.2595 0.021868
0.25962 -0.016614
0.25975 0.048921
0.25988 0.06131
0.26 0.063966
0.26012 0.065704
0.26025 0.027533
0.26038 0.078149
0.2605 0.070704
0.26062 -0.014334
0.26075 -0.025456
0.26088 -0.11345
0.261 -0.057707
0.26112 -0.0083485
0.26125 -0.066418
0.26138 -0.039792
0.2615 -0.024271
0.26162 0.047452
0.26175 -0.067838
0.26188 -0.056095
0.262 0.012608
0.26212 -0.019298
0.26225 0.023169
0.26238 -0.017484
0.2625 -0.022976
0.26262 0.056979
0.26275 -0.0075443
0.26288 -0.036914
0.263 0.0021231
0.26312 0.10023
0.26325 0.025163
0.26338 -0.073441
0.2635 0.097029
0.26362 0.034151
0.26375 -0.018512
0.26388 0.0038731
0.264 -0.014602
0.26412 0.017897
0.26425 -0.017806
0.26438 0.0084816
0.2645 0.076875
0.26462 0.039107
0.26475 0.0019136
0.26488 4.4607e-05
0.265 -0.0031039
0.26512 -0.0067393
0.26525 -0.021218
0.26538 -0.015401
0.2655 0.052787
0.26562 0.017198
0.26575 -0.037082
0.26587 -0.027123
0.266 -0.038229
0.26613 -0.036589
0.26625 -0.043278
0.26637 -0.10992
0.2665 -0.043817
0.26663 0.00064884
0.26675 -0.015956
0.26687 -0.067709
0.267 -0.0098759
0.26713 -0.043731
0.26725 0.0031823
0.26737 0.062341
0.2675 0.0035471
0.26763 0.06491
0.26775 0.045139
0.26787 -0.052727
0.268 0.096143
0.26813 0.13142
0.26825 0.026969
0.26837 0.062107
0.2685 0.060466
0.26863 0.070678
0.26875 0.016355
0.26887 -0.030295
0.269 -0.032677
0.26913 0.072464
0.26925 -0.033756
0.26937 -0.082613
0.2695 -0.0019318
0.26963 -0.10585
0.26975 -0.068644
0.26987 -0.031019
0.27 -0.065295
0.27013 -0.10118
0.27025 0.013378
0.27037 0.014407
0.2705 -0.0072629
0.27063 -0.016045
0.27075 -0.057446
0.27087 0.052596
0.271 0.10991
0.27113 0.012957
0.27125 0.030871
0.27137 0.00077128
0.2715 0.042597
0.27163 0.0097543
0.27175 -0.021112
0.27187 -0.025337
0.272 0.037317
0.27213 -0.01993
0.27225 -0.068524
0.27237 0.06906
0.2725 -0.034793
0.27263 -0.051474
0.27275 -0.10396
0.27287 0.024164
0.273 -0.061671
0.27313 -0.01187
0.27325 -0.023559
0.27337 -0.074641
0.2735 0.14982
0.27363 0.12014
0.27375 0.033013
0.27387 -0.0042023
0.274 0.013847
0.27413 -0.034686
0.27425 0.026407
0.27437 -0.061354
0.2745 -0.044843
0.27463 0.041422
0.27475 0.014711
0.27487 0.002506
0.275 0.0082135
0.27513 -0.047002
0.27525 -0.064066
0.27537 -0.012557
0.2755 0.016291
0.27563 0.14166
0.27575 0.049293
0.27587 -0.039278
0.276 0.0096421
0.27613 -0.057533
0.27625 -0.045601
0.27637 0.0012276
0.2765 -0.12855
0.27663 -0.039812
0.27675 0.11485
0.27687 0.058151
0.277 0.017117
0.27713 -0.00062886
0.27725 0.02594
0.27737 0.031924
0.2775 0.06254
0.27763 0.043864
0.27775 0.013807
0.27787 0.045727
0.278 0.023472
0.27813 0.11027
0.27825 -0.060252
0.27837 -0.044989
0.2785 0.053258
0.27863 -0.026166
0.27875 0.0025779
0.27887 0.025065
0.279 -0.0037263
0.27913 -0.0037559
0.27925 0.03499
0.27937 -0.031323
0.2795 -0.0052577
0.27963 0.051837
0.27975 -0.040042
0.27987 -0.022651
0.28 0.01744
0.28013 0.033268
0.28025 0.0023778
0.28037 -0.029093
0.2805 -0.0195
0.28063 -0.067192
0.28075 -0.012117
0.28087 -0.033824
0.281 -0.14595
0.28113 0.037538
0.28125 -0.015449
0.28137 0.020366
0.2815 0.10016
0.28163 -0.0068834
0.28175 0.01476
0.28187 0.016093
0.282 0.010163
0.28213 -0.015582
0.28225 0.025594
0.28237 -0.017726
0.2825 -0.0013811
0.28263 0.080533
0.28275 -0.062697
0.28287 -0.045641
0.283 -0.067434
0.28313 -0.026769
0.28325 -0.004299
0.28337 -0.00058802
0.2835 0.076382
0.28363 0.012443
0.28375 0.023234
0.28387 -0.028702
0.284 -0.090142
0.28413 -0.024923
0.28425 0.00023851
0.28437 -0.0020684
0.2845 -0.013747
0.28463 0.020916
0.28475 0.076099
0.28487 0.034612
0.285 -0.016117
0.28513 -0.088399
0.28525 -0.031333
0.28537 0.0046398
0.2855 -0.0014936
0.28563 -0.014449
0.28575 0.0067876
0.28587 0.030482
0.286 0.0073128
0.28613 0.02446
0.28625 -0.076339
0.28637 -0.071856
0.2865 0.0015508
0.28663 0.004484
0.28675 0.025266
0.28687 0.030308
0.287 0.021233
0.28713 -0.053398
0.28725 0.02733
0.28737 0.066428
0.2875 -0.052572
0.28763 0.0060004
0.28775 0.024893
0.28787 0.015183
0.288 0.08825
0.28813 0.082267
0.28825 -0.01535
0.28837 0.0069238
0.2885 0.034682
0.28863 0.026267
0.28875 0.019145
0.28887 -0.025198
0.289 -0.057265
0.28913 -0.020149
0.28925 -0.016688
0.28937 -0.040452
0.2895 -0.069686
0.28963 -0.011135
0.28975 -0.019876
0.28987 -0.030148
0.29 0.03127
0.29013 -0.0015157
0.29025 -0.008261
0.29037 0.032959
0.2905 0.011646
0.29063 0.031894
0.29075 0.070471
0.29087 0.0069605
0.291 -0.072101
0.29113 0.015946
0.29125 0.082235
0.29137 0.0067456
0.2915 0.053064
0.29163 -0.02145
0.29175 -0.044496
0.29187 0.010991
0.292 -0.012963
0.29213 -0.052572
0.29225 0.011264
0.29237 0.066523
0.2925 -0.047994
0.29263 -0.041772
0.29275 -0.052479
0.29287 -0.11072
0.293 0.010045
0.29313 0.0098352
0.29325 -0.038037
0.29337 0.078285
0.2935 0.030815
0.29363 0.020109
0.29375 0.039161
0.29387 0.032399
0.294 0.022593
0.29413 0.036862
0.29425 0.024824
0.29437 -0.014549
0.2945 -0.060021
0.29463 -0.10255
0.29475 -0.088992
0.29487 -0.018678
0.295 -0.025959
0.29513 -0.051015
0.29525 -0.016567
0.29537 -0.017441
0.2955 -0.019937
0.29563 0.090818
0.29575 0.032999
0.29587 0.0038289
0.296 0.14241
0.29613 0.13583
0.29625 0.076985
0.29637 0.054604
0.2965 0.057123
0.29663 0.020083
0.29675 0.027281
0.29688 0.01122
0.297 -0.019812
0.29712 -0.0025663
0.29725 -0.045749
0.29738 -0.060607
0.2975 -0.037105
0.29762 -0.11044
0.29775 -0.058834
0.29788 -0.010832
0.298 -0.053068
0.29812 -0.032103
0.29825 -0.089162
0.29838 -0.034346
0.2985 -0.020074
0.29862 -0.1218
0.29875 0.069791
0.29888 0.060993
0.299 -0.034273
0.29912 0.017552
0.29925 0.070055
0.29938 -0.0066609
0.2995 0.026139
0.29962 0.069479
0.29975 -0.092023
0.29988 0.1227
0.3 0.18133
0.30012 -0.043729
0.30025 -0.059409
0.30038 0.072855
0.3005 -0.020764
0.30062 -0.054202
0.30075 0.046832
0.30088 -0.029187
0.301 -0.016116
0.30112 0.0043115
0.30125 -0.04746
0.30138 0.07326
0.3015 0.042085
0.30162 -0.063215
0.30175 0.018117
0.30188 0.034231
0.302 -0.039938
0.30212 0.089519
0.30225 -0.070133
0.30238 -0.069612
0.3025 0.032121
0.30262 -0.06758
0.30275 -0.057993
0.30288 0.040783
0.303 -0.0058984
0.30312 -0.038353
0.30325 0.034055
0.30338 -0.17389
0.3035 -0.0058828
0.30362 0.12918
0.30375 -0.054102
0.30388 -0.038463
0.304 0.095865
0.30412 -0.019968
0.30425 -0.1561
0.30438 0.039657
0.3045 -0.11013
0.30462 -0.052365
0.30475 0.068778
0.30488 -0.027757
0.305 0.045381
0.30512 0.086549
0.30525 -0.024868
0.30538 -0.0019761
0.3055 0.089345
0.30562 0.11016
0.30575 0.070728
0.30588 0.017814
0.306 0.01771
0.30612 0.032303
0.30625 -0.027164
0.30638 -0.018636
0.3065 0.13628
0.30662 0.017653
0.30675 -0.022829
0.30688 0.029098
0.307 0.0075608
0.30712 -0.0071501
0.30725 -0.04167
0.30738 -0.017078
0.3075 -0.14614
0.30762 -0.030221
0.30775 -0.013431
0.30788 -0.0079678
0.308 0.12853
0.30812 0.030843
0.30825 0.063626
0.30838 0.022142
0.3085 -0.083003
0.30862 -0.034706
0.30875 0.0081644
0.30888 -0.018811
0.309 -0.013815
0.30912 0.024501
0.30925 -0.017421
0.30938 0.068028
0.3095 0.092419
0.30962 -0.0086824
0.30975 -0.035139
0.30988 -0.047634
0.31 -0.026932
0.31012 -0.034858
0.31025 -0.017754
0.31038 -0.015201
0.3105 -0.012884
0.31062 0.058911
0.31075 -0.010466
0.31088 -0.01476
0.311 0.010625
0.31112 -0.0070237
0.31125 -0.019518
0.31138 -0.023319
0.3115 0.060527
0.31162 0.00028405
0.31175 -0.012737
0.31188 0.0018543
0.312 -0.044757
0.31212 -0.018057
0.31225 -0.028578
0.31238 -0.1066
0.3125 -0.021791
0.31262 0.017661
0.31275 0.023385
0.31288 0.018432
0.313 0.011707
0.31312 0.018182
0.31325 -0.0030004
0.31338 0.0022368
0.3135 0.0060837
0.31362 -0.0068373
0.31375 -0.018053
0.31388 0.053171
0.314 -0.017445
0.31412 -0.10061
0.31425 -0.10696
0.31438 -0.10467
0.3145 -0.045713
0.31462 -0.011436
0.31475 0.016413
0.31488 0.040584
0.315 0.049963
0.31512 0.041834
0.31525 0.046872
0.31538 0.080362
0.3155 0.10422
0.31562 -0.019251
0.31575 -0.045372
0.31588 0.065642
0.316 0.027119
0.31612 -0.0018652
0.31625 -0.020336
0.31638 0.067586
0.3165 0.0042382
0.31662 -0.042585
0.31675 0.013974
0.31688 -0.014016
0.317 0.0018453
0.31712 -0.0013555
0.31725 -0.10051
0.31738 -0.073591
0.3175 0.025339
0.31762 0.0046649
0.31775 -0.008857
0.31788 0.022322
0.318 0.03339
0.31812 -0.010226
0.31825 0.010333
0.31838 0.0022694
0.3185 -0.025093
0.31862 0.023504
0.31875 0.075032
0.31888 0.022504
0.319 0.010191
0.31912 0.021879
0.31925 0.082251
0.31938 0.029603
0.3195 0.05574
0.31962 0.092616
0.31975 -0.054056
0.31988 -0.024657
0.32 -0.017554
0.32012 -0.022348
0.32025 -0.067384
0.32038 0.0081714
0.3205 0.0044334
0.32062 -0.060609
0.32075 -0.050518
0.32088 -0.041304
0.321 -0.032406
0.32112 -0.022604
0.32125 0.012744
0.32138 0.025848
0.3215 0.037976
0.32162 0.025931
0.32175 0.016472
0.32188 0.015152
0.322 0.011082
0.32212 0.01139
0.32225 0.0050101
0.32238 -0.0010696
0.3225 0.013069
0.32262 -0.0085895
0.32275 -0.054577
0.32288 -0.05628
0.323 -0.11079
0.32312 -0.069315
0.32325 -0.017595
0.32338 -0.017611
0.3235 0.10052
0.32362 -0.045635
0.32375 -0.013624
0.32388 0.042695
0.324 0.026625
0.32412 0.1404
0.32425 0.085306
0.32438 0.11516
0.3245 0.028838
0.32462 0.15056
0.32475 0.089042
0.32488 -0.018849
0.325 0.0057118
0.32512 -0.097802
0.32525 -0.014496
0.32538 -0.049886
0.3255 -0.069485
0.32562 -0.065024
0.32575 -0.083912
0.32588 -0.049434
0.326 -0.12566
0.32612 -0.089889
0.32625 -0.042828
0.32638 -0.027836
0.3265 -0.036235
0.32662 -0.047634
0.32675 -0.081267
0.32688 0.072904
0.327 0.14181
0.32712 -0.089867
0.32725 -0.019348
0.32738 0.061758
0.3275 0.045889
0.32762 0.031371
0.32775 0.0027461
0.32788 0.0057563
0.328 0.044761
0.32812 0.12249
0.32825 0.0090528
0.32837 -0.0077981
0.3285 0.072895
0.32863 0.010493
0.32875 0.020424
0.32887 0.0304
0.329 -0.081739
0.32913 -0.046508
0.32925 -0.057295
0.32937 0.071251
0.3295 0.021491
0.32963 -0.0016131
0.32975 -0.040859
0.32987 -0.017535
0.33 0.027288
0.33013 0.062544
0.33025 0.027135
0.33037 -0.023768
0.3305 0.028051
0.33063 0.01295
0.33075 0.084461
0.33087 -0.091269
0.331 -0.060323
0.33113 0.008454
0.33125 -0.030325
0.33137 -0.010277
0.3315 -0.031699
0.33163 0.1158
0.33175 0.017547
0.33187 0.0080291
0.332 -0.017738
0.33213 -0.01427
0.33225 -0.035433
0.33237 -0.17166
0.3325 -0.052638
0.33263 -0.033642
0.33275 0.022003
0.33287 -0.030804
0.333 -0.036539
0.33313 0.019464
0.33325 0.060513
0.33337 0.034827
0.3335 0.11299
0.33363 0.23966
0.33375 0.12706
0.33387 0.050191
0.334 0.042258
0.33413 0.14538
0.33425 0.048747
0.33437 -0.085387
0.3345 -0.028364
0.33463 -0.047056
0.33475 -0.1248
0.33487 -0.16368
0.335 -0.058686
0.33513 -0.081276
0.33525 -0.13239
0.33537 -0.1322
0.3355 -0.14686
0.33563 -0.059271
0.33575 -0.030576
0.33587 0.0064716
0.336 0.069727
0.33613 0.012037
0.33625 0.014062
0.33637 0.066437
0.3365 -0.015256
0.33663 -0.00094931
0.33675 0.024797
0.33687 0.00084995
0.337 -0.017338
0.33713 -0.021657
0.33725 0.01737
0.33737 0.08897
0.3375 0.08553
0.33763 0.02022
0.33775 0.010058
0.33787 0.045173
0.338 0.053006
0.33813 0.070798
0.33825 0.022889
0.33837 0.031051
0.3385 0.039284
0.33863 0.11076
0.33875 0.2183
0.33887 0.0060552
0.339 0.053762
0.33913 0.03106
0.33925 -0.025546
0.33937 -0.068745
0.3395 -0.1613
0.33963 -0.071621
0.33975 -0.133
0.33987 -0.085476
0.34 -0.098377
0.34013 -0.040835
0.34025 -0.086278
0.34037 -0.060287
0.3405 0.027161
0.34063 0.018991
0.34075 0.042458
0.34087 0.026172
0.341 0.16381
0.34113 0.070676
0.34125 0.022792
0.34137 0.0090283
0.3415 -0.064599
0.34163 -0.046976
0.34175 -0.10117
0.34187 -0.032823
0.342 -0.035287
0.34213 -0.036264
0.34225 -0.12115
0.34237 -0.12477
0.3425 -0.0048108
0.34263 -0.013754
0.34275 0.025646
0.34287 -0.006304
0.343 0.065606
0.34313 0.14323
0.34325 0.054864
0.34337 -0.0054224
0.3435 0.032544
0.34363 0.062515
0.34375 0.0023745
0.34387 0.034936
0.344 0.01548
0.34413 0.075698
0.34425 -0.024703
0.34437 -0.04149
0.3445 -0.037937
0.34463 -0.026576
0.34475 -0.059216
0.34487 -0.11057
0.345 -0.077208
0.34513 -0.08008
0.34525 -0.028017
0.34537 -0.052334
0.3455 -0.10809
0.34563 0.042591
0.34575 0.067783
0.34587 0.016566
0.346 0.093137
0.34613 0.028213
0.34625 -0.014546
0.34637 0.091889
0.3465 0.076334
0.34663 0.013465
0.34675 0.046574
0.34687 0.057056
0.347 0.037526
0.34713 0.035077
0.34725 0.036487
0.34737 0.015329
0.3475 0.026182
0.34763 0.12029
0.34775 0.068894
0.34787 0.042225
0.348 0.031581
0.34813 -0.035919
0.34825 0.0053044
0.34837 0.042541
0.3485 0.081406
0.34863 0.018455
0.34875 0.033232
0.34887 0.033413
0.349 -0.012143
0.34913 -0.0018809
0.34925 -0.032162
0.34937 -0.096792
0.3495 0.034108
0.34963 -0.042131
0.34975 -0.079129
0.34987 -0.047463
0.35 -0.010041
0.35013 0.03707
0.35025 -0.067361
0.35037 -0.045751
0.3505 -0.10091
0.35063 -0.028887
0.35075 -0.029152
0.35087 -0.081213
0.351 -0.038486
0.35113 -0.12627
0.35125 -0.039603
0.35137 0.063822
0.3515 0.025199
0.35163 -0.036051
0.35175 -0.0083543
0.35187 0.029877
0.352 -0.0062136
0.35213 0.10173
0.35225 0.11561
0.35237 0.10117
0.3525 0.031392
0.35263 -0.019197
0.35275 0.058601
0.35287 -0.021024
0.353 -0.042786
0.35313 -0.021529
0.35325 0.036731
0.35337 -0.10609
0.3535 -0.082054
0.35363 -0.027789
0.35375 -0.035038
0.35387 -0.0087304
0.354 -0.040472
0.35413 -0.085175
0.35425 -0.021195
0.35437 -0.055943
0.3545 -0.024876
0.35463 0.0030843
0.35475 -0.011397
0.35487 0.0042638
0.355 -0.018978
0.35513 0.057379
0.35525 0.01515
0.35537 0.021661
0.3555 0.032352
0.35563 0.038816
0.35575 0.019425
0.35587 -0.099788
0.356 0.11759
0.35613 -0.065888
0.35625 0.11388
0.35637 0.034081
0.3565 -0.18521
0.35663 0.065287
0.35675 0.17969
0.35687 0.012759
0.357 0.03371
0.35713 0.089492
0.35725 -0.064472
0.35737 0.079325
0.3575 -0.047775
0.35763 0.069461
0.35775 0.078333
0.35787 0.0049135
0.358 -0.017837
0.35813 0.00076171
0.35825 0.042613
0.35837 -0.041057
0.3585 0.038973
0.35863 -0.1229
0.35875 0.11083
0.35887 0.13166
0.359 -0.040144
0.35913 -0.0055531
0.35925 0.014137
0.35938 0.012262
0.3595 -0.037141
0.35962 0.11197
0.35975 -0.01721
0.35988 0.0030626
0.36 -0.035526
0.36012 -0.17162
0.36025 -0.034494
0.36038 -0.14679
0.3605 -0.18531
0.36062 -0.16562
0.36075 -0.042327
0.36088 -0.086239
0.361 -0.061038
0.36112 0.0058061
0.36125 -0.028062
0.36138 0.063972
0.3615 0.094226
0.36162 0.058444
0.36175 0.058173
0.36188 0.071598
0.362 0.040268
0.36212 0.022567
0.36225 0.041113
0.36238 -0.0047496
0.3625 0.0072447
0.36262 -0.0016203
0.36275 -0.031021
0.36288 0.067358
0.363 0.0023498
0.36312 -0.039625
0.36325 -0.015156
0.36338 0.011185
0.3635 -0.014767
0.36362 -0.0032745
0.36375 0.11768
0.36388 -0.021417
0.364 -0.053854
0.36412 0.1914
0.36425 0.041659
0.36438 0.0037334
0.3645 -0.045282
0.36462 -0.089438
0.36475 -0.0010128
0.36488 -0.020849
0.365 -0.030496
0.36512 -0.088812
0.36525 0.011022
0.36538 -0.039072
0.3655 -0.027408
0.36562 0.01284
0.36575 0.020475
0.36588 0.047871
0.366 -0.0062345
0.36612 0.11855
0.36625 -0.0052395
0.36638 0.033097
0.3665 0.039845
0.36662 0.014616
0.36675 0.022636
0.36688 -0.013844
0.367 0.026504
0.36712 -0.028327
0.36725 -0.0016702
0.36738 -0.047991
0.3675 -0.042006
0.36762 -0.02493
0.36775 -0.046106
0.36788 -0.052224
0.368 0.034986
0.36812 0.0039963
0.36825 -0.013633
0.36838 0.078341
0.3685 -0.09582
0.36862 -0.019868
0.36875 0.029185
0.36888 0.061032
0.369 0.037486
0.36912 0.020185
0.36925 0.043358
0.36938 0.0058678
0.3695 0.016021
0.36962 0.026746
0.36975 0.024767
0.36988 -0.036451
0.37 0.07546
0.37012 0.027069
0.37025 -0.040511
0.37038 -0.027412
0.3705 -0.081456
0.37062 -0.030698
0.37075 -0.090547
0.37088 -0.041465
0.371 -0.037259
0.37112 -0.027925
0.37125 -0.0059624
0.37138 -0.023389
0.3715 0.018732
0.37162 0.0097846
0.37175 -0.032174
0.37188 -0.00066077
0.372 0.062679
0.37212 0.0093036
0.37225 -0.0090415
0.37238 0.092769
0.3725 0.073188
0.37262 0.011762
0.37275 0.059538
0.37288 0.03239
0.373 0.0029933
0.37312 -0.0091813
0.37325 -0.040273
0.37338 -0.072123
0.3735 -0.052846
0.37362 -0.045096
0.37375 -0.036826
0.37388 -0.02073
0.374 -0.0039524
0.37412 -0.00083354
0.37425 -0.039882
0.37438 -0.0062665
0.3745 0.021876
0.37462 0.035568
0.37475 0.029348
0.37488 -0.029748
0.375 0.024275
0.37512 -0.043123
0.37525 -0.018777
0.37538 0.087976
0.3755 0.013597
0.37562 0.014667
0.37575 0.071116
0.37588 0.06443
0.376 -0.050373
0.37612 -0.027095
0.37625 -0.0070631
0.37638 -0.034118
0.3765 -0.030477
0.37662 -0.028699
0.37675 -0.021405
0.37688 -0.074727
0.377 -0.048945
0.37712 -0.025158
0.37725 -0.012564
0.37738 -0.046899
0.3775 0.030845
0.37762 0.1182
0.37775 0.041103
0.37788 0.036636
0.378 0.053614
0.37812 0.045623
0.37825 0.056978
0.37838 0.031683
0.3785 0.008308
0.37862 -0.0097701
0.37875 0.010325
0.37888 -0.098419
0.379 -0.055181
0.37912 -0.0040087
0.37925 -0.054529
0.37938 -0.014005
0.3795 -0.0016421
0.37962 6.4038e-05
0.37975 -0.011861
0.37988 0.010516
0.38 -0.041223
0.38012 0.023325
0.38025 0.09823
0.38038 0.075891
0.3805 0.15922
0.38062 0.0707
0.38075 0.03506
0.38088 0.091103
0.381 -0.0024183
0.38112 0.0015272
0.38125 0.027795
0.38138 0.020277
0.3815 -0.052054
0.38162 -0.094937
0.38175 -0.11914
0.38188 -0.10912
0.382 -0.073685
0.38212 -0.088987
0.38225 -0.051069
0.38238 -0.015082
0.3825 0.033941
0.38262 -0.022015
0.38275 -0.0040241
0.38288 0.017756
0.383 0.020358
0.38312 0.12278
0.38325 0.039258
0.38338 -0.049123
0.3835 0.032699
0.38362 -0.0055286
0.38375 -0.053278
0.38388 0.00022972
0.384 -0.011384
0.38412 -0.026531
0.38425 0.075224
0.38438 -0.047618
0.3845 -0.037677
0.38462 0.037757
0.38475 -0.11356
0.38488 -0.024647
0.385 0.030455
0.38512 -0.028998
0.38525 0.012202
0.38538 0.031598
0.3855 -0.026182
0.38562 0.022299
0.38575 0.032945
0.38588 -0.021215
0.386 0.053196
0.38612 0.031701
0.38625 -0.012703
0.38638 -0.052121
0.3865 -0.0023562
0.38662 -0.014211
0.38675 0.0025629
0.38688 0.094143
0.387 -0.071853
0.38712 0.093435
0.38725 0.039617
0.38738 -0.12465
0.3875 0.036872
0.38762 0.024865
0.38775 -0.023263
0.38788 0.11146
0.388 0.035466
0.38812 -0.15043
0.38825 0.096189
0.38838 -0.020725
0.3885 -0.20506
0.38862 0.042099
0.38875 -0.0048746
0.38888 -0.064256
0.389 0.061483
0.38912 0.037808
0.38925 -0.13783
0.38938 0.040654
0.3895 0.094254
0.38962 -0.029969
0.38975 0.1676
0.38988 0.036002
0.39 -0.068388
0.39012 0.055167
0.39025 -0.014596
0.39038 -0.06254
0.3905 -0.043382
0.39062 -0.025141
0.39075 -0.024758
0.39087 0.17112
0.391 0.0088365
0.39113 -0.022023
0.39125 0.077329
0.39137 -0.097788
0.3915 -0.020149
0.39163 0.02174
0.39175 -0.0082912
0.39187 0.011338
0.392 0.040116
0.39213 0.067046
0.39225 0.109
0.39237 0.03829
0.3925 -0.10673
0.39263 -0.0026953
0.39275 0.0082246
0.39287 -0.080982
0.393 -0.060161
0.39313 -0.015093
0.39325 -0.024923
0.39337 0.071488
0.3935 0.10993
0.39363 0.058206
0.39375 -0.028546
0.39387 -0.0076669
0.394 -0.022462
0.39413 -0.024937
0.39425 -0.012818
0.39437 -0.042786
0.3945 -0.002461
0.39463 -0.10538
0.39475 -0.0047398
0.39487 0.0039342
0.395 -0.046362
0.39513 -0.061124
0.39525 -0.023297
0.39537 0.010473
0.3955 -0.051969
0.39563 -0.053954
0.39575 -0.0019778
0.39587 0.022253
0.396 0.024027
0.39613 0.024834
0.39625 0.018705
0.39637 0.029941
0.3965 0.034
0.39663 0.0062559
0.39675 -0.0025264
0.39687 0.015442
0.397 0.098906
0.39713 0.056327
0.39725 0.0029106
0.39737 0.02743
0.3975 -0.011077
0.39763 -0.026112
0.39775 -0.021602
0.39787 -0.0166
0.398 0.063141
0.39813 -0.017975
0.39825 -0.05641
0.39837 -0.065584
0.3985 -0.12023
0.39863 -0.092974
0.39875 -0.039199
0.39887 0.0057573
0.399 0.018554
0.39913 0.045733
0.39925 0.029695
0.39937 0.021039
0.3995 0.040573
0.39963 0.021009
0.39975 0.030982
0.39987 0.097359
0.4 0.088169
0.40013 0.060815
0.40025 0.10082
0.40037 0.096865
0.4005 -0.0038439
0.40063 -0.019665
0.40075 -0.022253
0.40087 -0.057953
0.401 0.0047903
0.40113 -0.016772
0.40125 -0.023346
0.40137 -0.042382
0.4015 -0.084007
0.40163 -0.088967
0.40175 -0.073553
0.40187 -0.08188
0.402 -0.096336
0.40213 0.0023876
0.40225 0.0037065
0.40237 -0.072607
0.4025 0.024446
0.40263 0.10693
0.40275 0.040086
0.40287 0.073824
0.403 0.096563
0.40313 -0.041233
0.40325 0.0034415
0.40337 0.10617
0.4035 -9.5454e-05
0.40363 -0.0013367
0.40375 0.038065
0.40387 -0.040257
0.404 -0.04724
0.40413 -0.013128
0.40425 -0.044654
0.40437 -0.047744
0.4045 0.0048922
0.40463 -0.01495
0.40475 -0.032484
0.40487 0.020542
0.405 0.021466
0.40513 0.0067724
0.40525 0.025753
0.40537 -0.045961
0.4055 0.038864
0.40563 0.041991
0.40575 0.017703
0.40587 0.033128
0.406 -0.049535
0.40613 0.046758
0.40625 0.0004441
0.40637 0.043984
0.4065 -0.048048
0.40663 -0.037022
0.40675 -0.0032654
0.40687 -0.11926
0.407 0.060297
0.40713 -0.010042
0.40725 -0.0059714
0.40737 0.037803
0.4075 0.011726
0.40763 0.0094126
0.40775 -0.005946
0.40787 0.044813
0.408 -0.0091633
0.40813 -0.011743
0.40825 -0.0032687
0.40837 0.097019
0.4085 0.092142
0.40863 0.017542
0.40875 0.10313
0.40887 0.014842
0.409 -0.044456
0.40913 -0.023545
0.40925 0.054777
0.40937 0.076191
0.4095 -0.093722
0.40963 -0.040345
0.40975 -0.0050805
0.40987 -0.0042671
0.41 -0.045714
0.41013 -0.069616
0.41025 -0.02631
0.41037 -0.10363
0.4105 -0.056899
0.41063 -0.049845
0.41075 -0.017322
0.41087 0.014992
0.411 0.041388
0.41113 0.15826
0.41125 0.061154
0.41137 0.00104
0.4115 -0.092445
0.41163 -0.030776
0.41175 -0.020083
0.41187 -0.039132
0.412 0.081928
0.41213 0.01622
0.41225 0.051362
0.41237 0.012616
0.4125 -0.01911
0.41263 -0.029047
0.41275 -0.052255
0.41287 -0.022253
0.413 -0.030214
0.41313 0.058298
0.41325 -0.050766
0.41337 -0.080351
0.4135 -0.028929
0.41363 -0.020668
0.41375 0.015346
0.41387 0.011617
0.414 0.022481
0.41413 0.0040534
0.41425 0.017619
0.41437 -0.01237
0.4145 -0.015667
0.41463 -0.016784
0.41475 0.0019752
0.41487 0.04248
0.415 0.060783
0.41513 0.0078305
0.41525 0.012181
0.41537 -0.027401
0.4155 -0.012674
0.41563 0.058323
0.41575 -0.043789
0.41587 0.14034
0.416 0.034979
0.41613 -0.083089
0.41625 -0.090063
0.41637 -0.18505
0.4165 -0.18352
0.41663 0.0042384
0.41675 -0.013483
0.41687 0.0016467
0.417 0.089763
0.41713 0.037851
0.41725 0.02938
0.41737 0.051747
0.4175 0.030386
0.41763 0.02743
0.41775 0.13278
0.41787 0.11117
0.418 0.06985
0.41813 0.10705
0.41825 -0.0053476
0.41837 -0.063314
0.4185 -0.050975
0.41863 -0.057023
0.41875 0.024318
0.41887 0.022481
0.419 -0.0092033
0.41913 -0.0084137
0.41925 -0.009555
0.41937 -0.02622
0.4195 -0.019138
0.41963 -0.017943
0.41975 -0.0097566
0.41987 0.0045852
0.42 0.015606
0.42013 0.055944
0.42025 0.079226
0.42037 0.088232
0.4205 -0.056879
0.42063 -0.050246
0.42075 -0.024426
0.42087 -0.052544
0.421 -0.031054
0.42113 -0.038351
0.42125 -0.013225
0.42137 -0.023814
0.4215 -0.018275
0.42163 0.041633
0.42175 -0.050046
0.42188 -0.013471
0.422 -0.071535
0.42212 -0.025366
0.42225 -0.0056941
0.42238 -0.0066034
0.4225 0.032078
0.42262 0.0097196
0.42275 0.12685
0.42288 0.034487
0.423 -0.011206
0.42312 -0.021872
0.42325 -0.082948
0.42338 -0.073384
0.4235 -0.014023
0.42362 -0.024898
0.42375 -0.017168
0.42388 -0.049632
0.424 -0.025614
0.42412 0.007915
0.42425 -0.056475
0.42438 -0.0038182
0.4245 0.02844
0.42462 0.065499
0.42475 0.078943
0.42488 0.066373
0.425 0.15033
0.42512 0.051015
0.42525 -0.073264
0.42538 0.035092
0.4255 0.0064107
0.42562 0.01269
0.42575 0.016835
0.42588 -0.017631
0.426 0.076946
0.42612 0.088831
0.42625 -0.086236
0.42638 -0.14545
0.4265 -0.13349
0.42662 -0.070069
0.42675 -0.012284
0.42688 0.015018
0.427 0.048113
0.42712 0.079979
0.42725 0.077212
0.42738 -0.012198
0.4275 3.1505e-05
0.42762 0.017075
0.42775 0.00010817
0.42788 0.0014159
0.428 -0.0080687
0.42812 -0.0076114
0.42825 0.050758
0.42838 0.062053
0.4285 -0.010085
0.42862 0.051486
0.42875 0.009852
0.42888 -0.029785
0.429 -0.0058273
0.42912 0.043864
0.42925 -0.0007258
0.42938 -0.02971
0.4295 -0.0055218
0.42962 -0.054269
0.42975 0.0066213
0.42988 -0.010796
0.43 -0.041163
0.43012 -0.019497
0.43025 -0.045474
0.43038 -0.056596
0.4305 -0.017875
0.43062 0.043069
0.43075 0.0095415
0.43088 0.016831
0.431 0.010011
0.43112 -0.00673
0.43125 0.0080483
0.43138 -0.068491
0.4315 -0.093135
0.43162 0.047543
0.43175 0.026763
0.43188 0.002473
0.432 0.036911
0.43212 -0.000682
0.43225 -0.020201
0.43238 -0.007102
0.4325 -0.074198
0.43262 -0.0040964
0.43275 0.040672
0.43288 0.0073275
0.433 0.075739
0.43312 0.023313
0.43325 -0.021227
0.43338 -0.065485
0.4335 -0.012496
0.43362 0.0033609
0.43375 -0.0012139
0.43388 0.013525
0.434 -0.0013602
0.43412 0.01414
0.43425 0.030928
0.43438 -0.00085036
0.4345 -0.0918
0.43462 0.013949
0.43475 -0.040036
0.43488 -0.034057
0.435 0.026097
0.43512 -0.022904
0.43525 0.014736
0.43538 0.0083711
0.4355 0.045292
0.43562 0.086374
0.43575 0.016614
0.43588 -0.0067517
0.436 -0.010983
0.43612 0.011836
0.43625 0.063294
0.43638 0.096592
0.4365 0.015096
0.43662 0.02325
0.43675 0.11307
0.43688 -0.034447
0.437 -0.031395
0.43712 -0.0022111
0.43725 0.0053981
0.43738 0.073527
0.4375 -0.017975
0.43762 -0.047829
0.43775 -0.12111
0.43788 -0.066859
0.438 -0.018331
0.43812 -0.14497
0.43825 -0.022627
0.43838 -0.0010097
0.4385 -0.054275
0.43862 -0.018124
0.43875 -0.018297
0.43888 -0.0030584
0.439 0.15316
0.43912 0.15972
0.43925 -0.11029
0.43938 -0.0043422
0.4395 0.055541
0.43962 -0.041411
0.43975 0.032428
0.43988 0.032078
0.44 -0.0023514
0.44012 0.042121
0.44025 0.14077
0.44038 -0.022592
0.4405 -0.1362
0.44062 -0.026308
0.44075 -0.068012
0.44088 -0.04351
0.441 -0.018053
0.44112 -0.037775
0.44125 -0.047776
0.44138 -0.12292
0.4415 -0.029144
0.44162 0.097688
0.44175 0.03597
0.44188 0.03112
0.442 0.18235
0.44212 0.063904
0.44225 0.0061279
0.44238 0.099969
0.4425 -0.11502
0.44262 -0.060054
0.44275 0.051765
0.44288 -0.062395
0.443 -0.036839
0.44312 -0.017609
0.44325 -0.037074
0.44338 -0.00045493
0.4435 0.019384
0.44362 0.016177
0.44375 0.11048
0.44388 0.047319
0.444 -0.1379
0.44412 0.0098864
0.44425 -0.060152
0.44438 -0.13935
0.4445 -0.06923
0.44462 -0.043325
0.44475 -0.023208
0.44488 -0.00095365
0.445 0.024861
0.44512 -0.027868
0.44525 0.048521
0.44538 0.11517
0.4455 0.041653
0.44562 0.068823
0.44575 0.13891
0.44588 0.14012
0.446 0.11728
0.44612 0.07496
0.44625 0.061982
0.44638 0.0541
0.4465 -0.0025845
0.44662 -0.039417
0.44675 -0.015048
0.44688 -0.010642
0.447 -0.082196
0.44712 -0.042648
0.44725 -0.050492
0.44738 -0.12669
0.4475 -0.036861
0.44762 -0.042234
0.44775 -0.057192
0.44788 -0.018245
0.448 -0.020892
0.44812 0.091727
0.44825 0.13433
0.44838 0.058643
0.4485 -0.026231
0.44862 -0.032561
0.44875 -0.051689
0.44888 -0.046112
0.449 -0.028329
0.44912 -0.039546
0.44925 0.047836
0.44938 -0.019295
0.4495 -0.03271
0.44962 -0.018207
0.44975 -0.11324
0.44988 -0.028061
0.45 -0.0017009
0.45012 0.036204
0.45025 0.01741
0.45038 -0.0044609
0.4505 0.07492
0.45062 0.076319
0.45075 0.059239
0.45088 0.05834
0.451 0.0095355
0.45112 -0.021797
0.45125 -0.01615
0.45138 -0.039148
0.4515 -0.10057
0.45162 -0.013597
0.45175 -0.032907
0.45188 -0.04921
0.452 -0.018231
0.45212 -0.086671
0.45225 -0.032652
0.45238 0.0032175
0.4525 0.030895
0.45262 0.021574
0.45275 0.014166
0.45288 0.061666
0.453 0.07006
0.45312 0.037969
0.45325 0.01597
0.45337 0.038477
0.4535 0.0075562
0.45363 -0.0065179
0.45375 0.0035348
0.45387 -0.0072125
0.454 -0.012665
0.45413 -0.013573
0.45425 -0.035042
0.45437 -0.15734
0.4545 -0.11113
0.45463 -0.049574
0.45475 -0.04743
0.45487 0.0074265
0.455 -0.0038353
0.45513 0.037745
0.45525 0.097878
0.45537 -0.0062979
0.4555 0.034943
0.45563 0.062145
0.45575 0.04229
0.45587 0.023459
0.456 0.0041693
0.45613 0.090184
0.45625 0.044967
0.45637 0.012356
0.4565 -0.039483
0.45663 -0.011168
0.45675 0.052179
0.45687 -0.010776
0.457 -0.048624
0.45713 -0.022904
0.45725 0.014275
0.45737 -0.0044991
0.4575 -0.016166
0.45763 -0.056108
0.45775 -0.032278
0.45787 0.040629
0.458 0.0074267
0.45813 0.045959
0.45825 0.00030329
0.45837 0.0098543
0.4585 0.024938
0.45863 0.021567
0.45875 0.048688
0.45887 0.012797
0.459 -0.03463
0.45913 -0.085039
0.45925 -0.038315
0.45937 0.027647
0.4595 -0.005855
0.45963 -0.023341
0.45975 0.014326
0.45987 0.064672
0.46 0.017774
0.46013 0.0036306
0.46025 -0.00099815
0.46037 -0.0060104
0.4605 0.010194
0.46063 -0.0035624
0.46075 -0.054962
0.46087 -0.04086
0.461 -0.055757
0.46113 -0.0064077
0.46125 0.0037619
0.46137 -0.0084991
0.4615 0.069818
0.46163 0.039436
0.46175 0.068501
0.46187 0.05216
0.462 0.026565
0.46213 0.029702
0.46225 0.0041985
0.46237 -0.0063817
0.4625 -0.065513
0.46263 -0.07258
0.46275 -0.046517
0.46287 -0.061631
0.463 -0.033686
0.46313 -0.013697
0.46325 -0.089371
0.46337 0.025465
0.4635 0.0035488
0.46363 -0.038423
0.46375 0.040336
0.46387 0.020435
0.464 0.031473
0.46413 0.011564
0.46425 0.078837
0.46437 0.083201
0.4645 0.020389
0.46463 -0.0010399
0.46475 -0.015925
0.46487 0.10503
0.465 0.066049
0.46513 -0.047157
0.46525 -0.011485
0.46537 0.089606
0.4655 0.013955
0.46563 -0.041013
0.46575 -0.037637
0.46587 -0.072595
0.466 -0.10803
0.46613 -0.052098
0.46625 0.0029227
0.46637 -0.032135
0.4665 -0.029035
0.46663 0.012629
0.46675 0.013636
0.46687 -0.043806
0.467 -0.062645
0.46713 0.14554
0.46725 0.0071561
0.46737 -0.1217
0.4675 0.11738
0.46763 0.069326
0.46775 -0.035708
0.46787 0.016412
0.468 0.05934
0.46813 -0.034257
0.46825 0.039607
0.46837 0.038038
0.4685 -0.13749
0.46863 -0.022587
0.46875 -0.0059
0.46887 -0.076724
0.469 -0.01506
0.46913 0.0011684
0.46925 -0.005168
0.46937 -0.0046354
0.4695 -0.064825
0.46963 -0.0078636
0.46975 0.00051722
0.46987 0.016053
0.47 0.023965
0.47013 0.031141
0.47025 0.019598
0.47037 -0.079708
0.4705 0.12738
0.47063 -0.032769
0.47075 -0.079635
0.47087 0.060297
0.471 0.030938
0.47113 0.011399
0.47125 -0.10119
0.47137 0.020623
0.4715 0.081228
0.47163 -0.021111
0.47175 0.0072229
0.47187 0.047142
0.472 0.026349
0.47213 -0.02025
0.47225 0.0063861
0.47237 -0.081631
0.4725 -0.066148
0.47263 -0.014552
0.47275 -0.055269
0.47287 -0.037913
0.473 -0.012038
0.47313 0.080513
0.47325 0.037402
0.47337 -0.063228
0.4735 0.11487
0.47363 0.068992
0.47375 -0.0056998
0.47387 0.11698
0.474 0.068096
0.47413 0.025864
0.47425 0.0047372
0.47437 0.015775
0.4745 -0.045587
0.47463 -0.033723
0.47475 0.0016832
0.47487 -0.034283
0.475 0.0014011
0.47513 -0.033981
0.47525 0.058133
0.47537 0.021189
0.4755 -0.019695
0.47563 0.024763
0.47575 0.00092429
0.47587 -0.012465
0.476 -0.057199
0.47613 0.048258
0.47625 0.12645
0.47637 -0.010587
0.4765 0.010011
0.47663 0.038183
0.47675 -0.083645
0.47687 -0.12576
0.477 -0.030272
0.47713 0.015806
0.47725 -0.036142
0.47737 0.010502
0.4775 0.042948
0.47763 0.065414
0.47775 0.0024306
0.47787 -0.022676
0.478 0.051688
0.47813 -0.087758
0.47825 -0.052637
0.47837 -0.0023173
0.4785 -0.029766
0.47863 -0.028389
0.47875 0.0057663
0.47887 0.046614
0.479 -0.022178
0.47913 0.010634
0.47925 0.0077167
0.47937 -0.020991
0.4795 -0.019742
0.47963 -0.0036295
0.47975 0.059986
0.47987 -0.0064343
0.48 0.0041931
0.48013 0.0092869
0.48025 -0.037175
0.48037 -0.057876
0.4805 -0.030971
0.48063 -0.0032374
0.48075 -0.0068566
0.48087 0.080552
0.481 -0.035264
0.48113 0.067722
0.48125 0.068458
0.48137 0.039716
0.4815 0.043443
0.48163 -0.053535
0.48175 0.0023079
0.48187 -0.047058
0.482 -0.013573
0.48213 0.048482
0.48225 -0.060496
0.48237 -0.086817
0.4825 -0.11002
0.48263 -0.10216
0.48275 -0.052331
0.48287 -0.0082757
0.483 0.021273
0.48313 0.047505
0.48325 0.074209
0.48337 -0.027091
0.4835 -0.00396
0.48363 0.021502
0.48375 -0.015158
0.48387 0.0031191
0.484 0.018587
0.48413 0.049921
0.48425 0.039209
0.48438 0.13407
0.4845 0.10608
0.48462 0.0069906
0.48475 0.055199
0.48488 0.081941
0.485 -0.0017186
0.48512 -0.097057
0.48525 -0.015091
0.48538 0.021645
0.4855 -0.00026494
0.48562 -0.042377
0.48575 -0.059148
0.48588 0.0074265
0.486 -0.13912
0.48612 -0.095557
0.48625 -0.035754
0.48638 -0.11044
0.4865 -0.032445
0.48662 -0.021415
0.48675 -0.039245
0.48688 -0.039437
0.487 -0.0056152
0.48712 -0.0051713
0.48725 -0.060276
0.48738 0.086536
0.4875 0.09669
0.48762 0.034864
0.48775 0.11754
0.48788 0.11643
0.488 0.046916
0.48812 0.011585
0.48825 0.0052286
0.48838 -0.04479
0.4885 -0.038836
0.48862 0.0049557
0.48875 0.043015
0.48888 0.081116
0.489 0.019319
0.48912 -0.053627
0.48925 0.058475
0.48938 0.044254
0.4895 -0.040252
0.48962 0.089591
0.48975 0.047885
0.48988 0.0032191
0.49 0.040304
0.49012 0.12294
0.49025 0.033142
0.49038 -0.00015696
0.4905 -0.0031209
0.49062 -0.11752
0.49075 -0.056604
0.49088 -0.03561
0.491 -0.049371
0.49112 -0.017679
0.49125 -0.039807
0.49138 -0.049647
0.4915 0.033433
0.49162 0.011108
0.49175 -0.10863
0.49188 0.0039692
0.492 0.023217
0.49212 -0.036036
0.49225 0.053329
0.49238 0.16245
0.4925 0.13544
0.49262 0.051879
0.49275 0.070682
0.49288 0.025262
0.493 -0.017041
0.49312 -0.062634
0.49325 -0.15684
0.49338 -0.042276
0.4935 -0.091225
0.49362 -0.16193
0.49375 -0.1224
0.49388 -0.14708
0.494 -0.09778
0.49412 -0.14942
0.49425 -0.11985
0.49438 -0.097275
0.4945 -0.082006
0.49462 0.0016416
0.49475 0.0093516
0.49488 0.11934
0.495 0.092256
0.49512 0.067771
0.49525 0.10632
0.49538 0.017614
0.4955 0.062404
0.49562 0.07881
0.49575 0.031509
0.49588 0.074701
0.496 0.093068
0.49612 0.018841
0.49625 -0.04339
0.49638 0.10525
0.4965 -0.064255
0.49662 -0.045114
0.49675 0.16789
0.49688 0.022444
0.497 0.16761
0.49712 0.11389
0.49725 -0.13132
0.49738 0.075717
0.4975 0.067687
0.49762 -0.11279
0.49775 0.076275
0.49788 0.14858
0.498 -0.048144
0.49812 0.026712
0.49825 0.028965
0.49838 -0.081681
0.4985 0.032567
0.49862 -0.053319
0.49875 -0.19385
0.49888 0.060074
0.499 0.078151
0.49912 -0.071753
0.49925 0.083071
0.49938 0.040569
0.4995 -0.055212
0.49962 0.060623
0.49975 -0.077801
0.49988 0.016972
0.5 0.087267

